A Particle Method without Remeshing

We propose a simple tweak to a recently developed regularisation scheme for particle methods. This allows us to chose the particle spacing $h$ proportional to the regularisation length $\sigma$ and achieve optimal error bounds of the form $\mathcal{O}(\sigma^n)$, $n\in\mathbb{N}$, without any need of remeshing. We prove this result for the linear advection equation but also carry out high-order experiments on the full Navier--Stokes equations. In our experiments the particle methods proved to be highly accurate, long-term stable, and competitive with discontinuous Galerkin methods.

==> abcflow-vm4-10-20.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       4.7988132101554554e-03       2.2204460492503131e-16       5.8145707779249268e-04       4.7507713871574831e-03
   4.0000000000000001e-02       4.7835481339881447e-03       3.0358193961110282e-05       5.7401143786058094e-04       4.7391190097427864e-03
   8.0000000000000002e-02       4.7565795216192377e-03       6.0877553287652199e-05       5.6246017878138345e-04       4.7201261088563352e-03
   1.2000000000000000e-01       4.7546495990220625e-03       8.9129143663823886e-05       5.6203109626328624e-04       4.7196203834713353e-03
   1.6000000000000000e-01       4.7728002483951263e-03       1.2050627390721054e-04       5.6974547744753363e-04       4.7329311612108972e-03
   2.0000000000000001e-01       4.7842386473665203e-03       1.4745131079397372e-04       5.7262854951613176e-04       4.7410347685637394e-03
   2.4000000000000002e-01       4.7793118073238905e-03       1.6826888567441048e-04       5.6810479791718290e-04       4.7373083103857986e-03
   2.8000000000000003e-01       4.7709795790790216e-03       1.8743098443287784e-04       5.6420489550884666e-04       4.7312177308325093e-03
   3.2000000000000001e-01       4.7702461928679270e-03       2.0588547840529471e-04       5.6595772854734405e-04       4.7317376032542553e-03
   3.5999999999999999e-01       4.7746158409101482e-03       2.2062082704871414e-04       5.6972978685019768e-04       4.7369036638572901e-03
   3.9999999999999997e-01       4.7744304324739053e-03       2.3119694214922637e-04       5.7088590138713001e-04       4.7385934924721960e-03
   4.3999999999999995e-01       4.7745462401910747e-03       2.4660648134088259e-04       5.7186239009731537e-04       4.7399573191625449e-03
   4.7999999999999993e-01       4.7830217655859836e-03       2.7050361055641609e-04       5.7522474147189229e-04       4.7469901955163683e-03
   5.1999999999999991e-01       4.7908244780333576e-03       2.9271882880281942e-04       5.7820301305646716e-04       4.7528408965284109e-03
   5.5999999999999994e-01       4.7904760804529508e-03       3.1181800895641580e-04       5.7787257145500875e-04       4.7506506227794490e-03
   5.9999999999999998e-01       4.7916991884066158e-03       3.2699117983346041e-04       5.7791316125260404e-04       4.7485396707170578e-03
   6.4000000000000001e-01       4.8001402632336211e-03       3.3811102093543236e-04       5.8093155212739017e-04       4.7527991233229381e-03
   6.8000000000000005e-01       4.8072902204453413e-03       3.4701627999681015e-04       5.8319071129502118e-04       4.7571387265090319e-03
   7.2000000000000008e-01       4.8112424641921442e-03       3.6527572154568814e-04       5.8368258580027014e-04       4.7597911578542264e-03
   7.6000000000000012e-01       4.8182394268873000e-03       3.8201962579260463e-04       5.8636421585617660e-04       4.7655205351557301e-03
   8.0000000000000016e-01       4.8274786448823182e-03       3.9707167611382533e-04       5.9375568088194963e-04       4.7746894382072018e-03
   8.4000000000000019e-01       4.8355932564950301e-03       4.1018208726829419e-04       6.0264707735633845e-04       4.7830187143866887e-03
   8.8000000000000023e-01       4.8435052967226704e-03       4.3076082974239863e-04       6.0809896352820411e-04       4.7883495343607838e-03
   9.2000000000000026e-01       4.8497399588302995e-03       4.5223659143382846e-04       6.0937298622013773e-04       4.7900196520700381e-03
   9.6000000000000030e-01       4.8512826308042796e-03       4.7049743478765901e-04       6.0753826080928467e-04       4.7880155119475474e-03
   1.0000000000000002e+00       4.8489532147985856e-03       4.8428527892632170e-04       6.0447993241892766e-04       4.7857553079890250e-03
   1.0400000000000003e+00       4.8454389110263356e-03       4.9401526000638707e-04       6.0122317535531925e-04       4.7847764497798732e-03
   1.0800000000000003e+00       4.8487190041431342e-03       5.0736626997788963e-04       5.9919475966637001e-04       4.7891670595552986e-03
   1.1200000000000003e+00       4.8611359480009086e-03       5.2104514794935300e-04       5.9977419809072619e-04       4.7998802952056033e-03
   1.1600000000000004e+00       4.8713515457282424e-03       5.3817037163354201e-04       6.0156923327397993e-04       4.8072114726948161e-03
   1.2000000000000004e+00       4.8750997752101599e-03       5.5449807066774873e-04       6.0412074647218754e-04       4.8081407061000888e-03
   1.2400000000000004e+00       4.8794234862516864e-03       5.7022924448009438e-04       6.0834053471753096e-04       4.8111382168001598e-03
   1.2800000000000005e+00       4.8879673751855129e-03       5.8541533527426163e-04       6.1341209447405166e-04       4.8195813829461391e-03
   1.3200000000000005e+00       4.8996845217014456e-03       5.9993863239704798e-04       6.1812661124635777e-04       4.8297857250708840e-03
   1.3600000000000005e+00       4.9060364969984536e-03       6.1366697765798605e-04       6.2110253579700713e-04       4.8351091307296803e-03
   1.4000000000000006e+00       4.9031669916894099e-03       6.2665798237976366e-04       6.2230124437063789e-04       4.8345587030169650e-03
   1.4400000000000006e+00       4.9049261084986740e-03       6.3908198294734602e-04       6.2445158814933917e-04       4.8373275138389703e-03
   1.4800000000000006e+00       4.9104521041877600e-03       6.5113356820982980e-04       6.2566577013311209e-04       4.8407977432929558e-03
   1.5200000000000007e+00       4.9079557921850505e-03       6.6306331071417268e-04       6.2236780278684901e-04       4.8367880864689447e-03
   1.5600000000000007e+00       4.9071218327961233e-03       6.7512637055375171e-04       6.1915738190885183e-04       4.8345599700079537e-03
   1.6000000000000008e+00       4.9169896655356475e-03       6.8752151312865845e-04       6.2163054178824173e-04       4.8424388665776934e-03
   1.6400000000000008e+00       4.9362821946445810e-03       7.0039905714493569e-04       6.2945248593141616e-04       4.8584317856524908e-03
   1.6800000000000008e+00       4.9507637547525941e-03       7.1380464854712850e-04       6.3587938135622254e-04       4.8714450936943442e-03
   1.7200000000000009e+00       4.9504137172280503e-03       7.2765828673293932e-04       6.3648736756959947e-04       4.8723840783577990e-03
   1.7600000000000009e+00       4.9502591601308299e-03       7.4190379648885732e-04       6.3616859148159254e-04       4.8720347361875275e-03
   1.8000000000000009e+00       4.9561235654282569e-03       7.5657383732483357e-04       6.3807870511274796e-04       4.8766447867876865e-03
   1.8400000000000010e+00       4.9568981742845741e-03       7.7180590488681313e-04       6.4060337270438581e-04       4.8787573350795596e-03
   1.8800000000000010e+00       4.9592214734067832e-03       7.8767715313083611e-04       6.4509412110548559e-04       4.8818819146428617e-03
   1.9200000000000010e+00       4.9671759358028865e-03       8.0408824725417775e-04       6.5023820843991000e-04       4.8882427691388482e-03
   1.9600000000000011e+00       4.9715462990440320e-03       8.2087349520591172e-04       6.5215953944376605e-04       4.8898181975128357e-03
   2.0000000000000009e+00       4.9733023569637040e-03       8.3796868721639634e-04       6.5294655521447038e-04       4.8881726032365801e-03
   2.0400000000000009e+00       4.9760999868105997e-03       8.5549821537642188e-04       6.5498067981320084e-04       4.8892375184208508e-03
   2.0800000000000010e+00       4.9808430232497446e-03       8.7366110730291891e-04       6.5603609867113683e-04       4.8938960823188184e-03
   2.1200000000000010e+00       4.9862085160382579e-03       8.9266736413988479e-04       6.5471552629757415e-04       4.8996638348504573e-03
   2.1600000000000010e+00       4.9901649338820664e-03       9.1269110520255433e-04       6.5180001637290391e-04       4.9023099416936004e-03
   2.2000000000000011e+00       4.9944576899889244e-03       9.3373336005222096e-04       6.5125660593001440e-04       4.9028165522619974e-03
   2.2400000000000011e+00       5.0017061033286259e-03       9.5557647673883545e-04       6.5849789107690862e-04       4.9073800208416021e-03
   2.2800000000000011e+00       5.0155824373853807e-03       9.7795211708201187e-04       6.7067763401135129e-04       4.9208524440609858e-03
   2.3200000000000012e+00       5.0351806770414240e-03       1.0006326731891136e-03       6.7836174977514805e-04       4.9383457562916381e-03
   2.3600000000000012e+00       5.0519823497196586e-03       1.0233147942243226e-03       6.8046688625287676e-04       4.9498537224246077e-03
   2.4000000000000012e+00       5.0630348951724580e-03       1.0456276192939069e-03       6.8325489166998026e-04       4.9561702046879126e-03
   2.4400000000000013e+00       5.0675091449130473e-03       1.0672335977269488e-03       6.8773665388717866e-04       4.9597901529566399e-03
   2.4800000000000013e+00       5.0690630493129395e-03       1.0879025974874943e-03       6.9084094154581762e-04       4.9627949800457585e-03
   2.5200000000000014e+00       5.0726082007468533e-03       1.1075584077204082e-03       6.9094573552675386e-04       4.9668913037013412e-03
   2.5600000000000014e+00       5.0803013152822879e-03       1.1260485126265121e-03       6.9138670826007081e-04       4.9725064504858090e-03
   2.6000000000000014e+00       5.0989463365757881e-03       1.1432190640272889e-03       6.9707140433860292e-04       4.9872732873027549e-03
   2.6400000000000015e+00       5.1151993174905052e-03       1.1587647280654723e-03       7.0424497005236680e-04       5.0031976075234153e-03
   2.6800000000000015e+00       5.1135838511520261e-03       1.1723084161731206e-03       7.0633598021945898e-04       5.0062601330548347e-03
   2.7200000000000015e+00       5.1083905807160985e-03       1.1836014163115333e-03       7.0676503351287231e-04       5.0050309634853884e-03
   2.7600000000000016e+00       5.1127470199709311e-03       1.1925895080173710e-03       7.1044861835216258e-04       5.0096960735287431e-03
   2.8000000000000016e+00       5.1234897729084787e-03       1.1993198095509999e-03       7.1580104910408111e-04       5.0190946286703814e-03
   2.8400000000000016e+00       5.1397214323337242e-03       1.2037723699412073e-03       7.2072556468908160e-04       5.0327667004905147e-03
   2.8800000000000017e+00       5.1591335695021640e-03       1.2056943417987865e-03       7.2398155977132321e-04       5.0480707757783504e-03
   2.9200000000000017e+00       5.1716108779663490e-03       1.2046664186070378e-03       7.2317148608742974e-04       5.0586407648182058e-03
   2.9600000000000017e+00       5.1790173152308190e-03       1.2004565849493983e-03       7.1803048786619127e-04       5.0625673568695899e-03
   3.0000000000000018e+00       5.1887318714970545e-03       1.1996955961003576e-03       7.1244883723231664e-04       5.0641773135297686e-03
   3.0400000000000018e+00       5.2022987154278152e-03       1.2129625260615482e-03       7.1344202270681842e-04       5.0710061447794786e-03
   3.0800000000000018e+00       5.2201035440510137e-03       1.2236236205806761e-03       7.2222275712227667e-04       5.0871363150519645e-03
   3.1200000000000019e+00       5.2407702029001529e-03       1.2314056410805780e-03       7.3243436985595675e-04       5.1078676340185411e-03
   3.1600000000000019e+00       5.2599065459643674e-03       1.2360489290003437e-03       7.3960148596023049e-04       5.1249657315694842e-03
   3.2000000000000020e+00       5.2757175636261276e-03       1.2374101187843862e-03       7.4407239877764245e-04       5.1371247001579636e-03
   3.2400000000000020e+00       5.2930765798953304e-03       1.2356152872670082e-03       7.4763431303509844e-04       5.1500397022441243e-03
   3.2800000000000020e+00       5.3148224793709287e-03       1.2310327624278198e-03       7.5166887512999726e-04       5.1661684338442657e-03
   3.3200000000000021e+00       5.3338554523077696e-03       1.2241052865844030e-03       7.5536805010715982e-04       5.1809068753216796e-03
   3.3600000000000021e+00       5.3465804930592766e-03       1.2149653787985714e-03       7.5822888991734273e-04       5.1921808585543927e-03
   3.4000000000000021e+00       5.3503831295792469e-03       1.2034332186536387e-03       7.5953044825000440e-04       5.1958823876812315e-03
   3.4400000000000022e+00       5.3590734457428244e-03       1.2073769336817845e-03       7.6302257390439767e-04       5.2013369732100681e-03
   3.4800000000000022e+00       5.3772737377879368e-03       1.2385466177111191e-03       7.7249091406544510e-04       5.2157584861210905e-03
   3.5200000000000022e+00       5.3941496640471038e-03       1.2704688488713221e-03       7.8453626655180500e-04       5.2334330873082032e-03
   3.5600000000000023e+00       5.4123673427017103e-03       1.3004697632037891e-03       7.9567851136674124e-04       5.2544483255654601e-03
   3.6000000000000023e+00       5.4373343666918967e-03       1.3254884706232657e-03       8.0623079465825165e-04       5.2809295745151119e-03
   3.6400000000000023e+00       5.4627112234686909e-03       1.3431411203331058e-03       8.1750936786392965e-04       5.3084698682625059e-03
   3.6800000000000024e+00       5.4844350611834387e-03       1.3520614467701809e-03       8.2973375312951679e-04       5.3333958885016103e-03
   3.7200000000000024e+00       5.5084167463500732e-03       1.3519179246846652e-03       8.3886356003768097e-04       5.3539817628248483e-03
   3.7600000000000025e+00       5.5380765794489474e-03       1.3441547890953867e-03       8.4314547364277355e-04       5.3731524437462411e-03
   3.8000000000000025e+00       5.5692073853821208e-03       1.3319863422216892e-03       8.4358572435764049e-04       5.3927385504151746e-03
   3.8400000000000025e+00       5.5926068842105043e-03       1.3193968769627880e-03       8.4157757233928408e-04       5.4068864577961331e-03
   3.8800000000000026e+00       5.6113697115351560e-03       1.3097737247983344e-03       8.4036708893050766e-04       5.4174982425469198e-03
   3.9200000000000026e+00       5.6329730358269719e-03       1.3389081778941889e-03       8.4402177720350731e-04       5.4307090704051857e-03
   3.9600000000000026e+00       5.6537820858364599e-03       1.3873942786703233e-03       8.5134953969831549e-04       5.4471844660081885e-03
   4.0000000000000027e+00       5.6643892088229621e-03       1.4381523735226688e-03       8.5717693278630086e-04       5.4640250514530293e-03
   4.0400000000000027e+00       5.6698804660362152e-03       1.4901180055547495e-03       8.5997609190817934e-04       5.4803871053017211e-03
   4.0800000000000027e+00       5.6844208360894632e-03       1.5418677696790849e-03       8.6313580303615711e-04       5.4996707175095942e-03
   4.1200000000000028e+00       5.7176081523618244e-03       1.5914818641450321e-03       8.7241716627276087e-04       5.5298334756921121e-03
   4.1600000000000028e+00       5.7577245438504556e-03       1.6370675538311494e-03       8.8549709517239596e-04       5.5648561906419336e-03
   4.2000000000000028e+00       5.7926440816782054e-03       1.6769414072910485e-03       8.9795308959440010e-04       5.5973445759970233e-03
   4.2400000000000029e+00       5.8272025973258061e-03       1.7096064174222561e-03       9.1028989023454396e-04       5.6314003666993523e-03
   4.2800000000000029e+00       5.8666200418191839e-03       1.7339118657358934e-03       9.2299936761570771e-04       5.6691640560381498e-03
   4.3200000000000029e+00       5.9069114350319791e-03       1.7495344058666572e-03       9.3499129475262067e-04       5.7046468869646318e-03
   4.3600000000000030e+00       5.9363013582657293e-03       1.7567206051451278e-03       9.4366535497862885e-04       5.7293498522404465e-03
   4.4000000000000030e+00       5.9505660033442129e-03       1.7569170839393229e-03       9.4815839336290708e-04       5.7428735838943911e-03
   4.4400000000000031e+00       5.9678669205184614e-03       1.7527054867809871e-03       9.5341272748908910e-04       5.7590272617077847e-03
   4.4800000000000031e+00       5.9992414064937776e-03       1.7474504441217010e-03       9.6258313446119363e-04       5.7846984160084903e-03
   4.5200000000000031e+00       6.0298166730637587e-03       1.7446039417229030e-03       9.7103473998877616e-04       5.8081537811917961e-03
   4.5600000000000032e+00       6.0480144968137438e-03       1.7466556615887976e-03       9.7452558249397001e-04       5.8201159206755617e-03
   4.6000000000000032e+00       6.0661623607812312e-03       1.7550878343590901e-03       9.7641014348542941e-04       5.8331483673161469e-03
   4.6400000000000032e+00       6.0901403152770544e-03       1.7709841836633094e-03       9.7939186344827515e-04       5.8544072583897296e-03
   4.6800000000000033e+00       6.1184804734743118e-03       1.7950007254019476e-03       9.8466504249551039e-04       5.8802514967326832e-03
   4.7200000000000033e+00       6.1462551806288753e-03       1.8264757935983890e-03       9.9235475181640230e-04       5.9049951910139630e-03
   4.7600000000000033e+00       6.1660781205624664e-03       1.8622904526770605e-03       9.9999397264032225e-04       5.9257334029219682e-03
   4.8000000000000034e+00       6.1811427400623427e-03       1.8970686220573494e-03       1.0065583880546176e-03       5.9442563413428925e-03
   4.8400000000000034e+00       6.1939635230339844e-03       1.9251891717240845e-03       1.0125366653192277e-03       5.9609583887128221e-03
   4.8800000000000034e+00       6.2099100267322856e-03       1.9431733911512692e-03       1.0207018118523951e-03       5.9802609801418456e-03
   4.9200000000000035e+00       6.2336665196612989e-03       1.9504233391125260e-03       1.0326828145367898e-03       6.0031717202092012e-03
   4.9600000000000035e+00       6.2695959786052803e-03       1.9490387395713154e-03       1.0472317821149755e-03       6.0301744578210538e-03
   5.0000000000000036e+00       6.3171106166989609e-03       1.9418892078833766e-03       1.0643889656398689e-03       6.0663528088631367e-03
   5.0400000000000036e+00       6.3738545265828511e-03       1.9311016578760613e-03       1.0841080325389696e-03       6.1145790277877593e-03
   5.0800000000000036e+00       6.4395722417892407e-03       1.9435859524774106e-03       1.1040723587573916e-03       6.1705496007778511e-03
   5.1200000000000037e+00       6.4980732999494568e-03       1.9938983034937839e-03       1.1213687754914781e-03       6.2198648023745959e-03
   5.1600000000000037e+00       6.5281522664752253e-03       2.0362653751091913e-03       1.1350076487893707e-03       6.2482355941579385e-03
   5.2000000000000037e+00       6.5359239380819853e-03       2.0918361490758659e-03       1.1479961096605535e-03       6.2626416234866774e-03
   5.2400000000000038e+00       6.5368310786262989e-03       2.1546925662883939e-03       1.1624483710639378e-03       6.2732817249617438e-03
   5.2800000000000038e+00       6.5398998194934428e-03       2.2163519395227921e-03       1.1775244073807573e-03       6.2837661944602887e-03
   5.3200000000000038e+00       6.5486340949806737e-03       2.2760026362537741e-03       1.1930072931156208e-03       6.2976822675771087e-03
   5.3600000000000039e+00       6.5677476243733313e-03       2.3330967534132942e-03       1.2077523749188426e-03       6.3190028827507256e-03
   5.4000000000000039e+00       6.6027772144552806e-03       2.3872194081386408e-03       1.2205539612408164e-03       6.3488469602092914e-03
   5.4400000000000039e+00       6.6491630206256050e-03       2.4380856567488471e-03       1.2311566311059149e-03       6.3833712728273021e-03
   5.4800000000000040e+00       6.7041154389294545e-03       2.4853406879185571e-03       1.2417019054628210e-03       6.4250196169975248e-03
   5.5200000000000040e+00       6.7641091857431369e-03       2.5282999448431533e-03       1.2517602941050203e-03       6.4735965903222580e-03
   5.5600000000000041e+00       6.8170260095047671e-03       2.5662708700092264e-03       1.2588047105618109e-03       6.5167571067278138e-03
   5.6000000000000041e+00       6.8530534274734104e-03       2.5992089408638200e-03       1.2658094319396252e-03       6.5473444635755331e-03
   5.6400000000000041e+00       6.8814398010659510e-03       2.6649005496717404e-03       1.2772769872617011e-03       6.5740625804133626e-03
   5.6800000000000042e+00       6.9087778641250775e-03       2.7427879150529479e-03       1.2916287109150269e-03       6.6017028171501254e-03
   5.7200000000000042e+00       6.9257409863798880e-03       2.8219823876739166e-03       1.3032328703603609e-03       6.6234501970034981e-03
   5.7600000000000042e+00       6.9403763568209381e-03       2.9022738540777165e-03       1.3116378023680334e-03       6.6436952381021958e-03
   5.8000000000000043e+00       6.9539275588443965e-03       2.9835588920392475e-03       1.3194338243191755e-03       6.6624536128211918e-03
   5.8400000000000043e+00       6.9649927181550005e-03       3.0658518981740049e-03       1.3275052315434115e-03       6.6790174132109487e-03
   5.8800000000000043e+00       6.9770733192304401e-03       3.1492180291350126e-03       1.3335751922523651e-03       6.6944140008265412e-03
   5.9200000000000044e+00       7.0045479864956671e-03       3.2337321942274536e-03       1.3405689495203364e-03       6.7218193704316528e-03
   5.9600000000000044e+00       7.0469652676823915e-03       3.3193057456660340e-03       1.3545556478948293e-03       6.7647782619526548e-03
   6.0000000000000044e+00       7.0967757801330654e-03       3.4055332675786165e-03       1.3785352676185247e-03       6.8188267929601663e-03
   6.0400000000000045e+00       7.1580822822054383e-03       3.4919206771893692e-03       1.4082248636324319e-03       6.8824011248578261e-03
   6.0800000000000045e+00       7.2230964978907512e-03       3.5781065355076046e-03       1.4363962183029644e-03       6.9442231698156149e-03
   6.1200000000000045e+00       7.2736943766287315e-03       3.6638847240567088e-03       1.4578652400710410e-03       6.9909388868115386e-03
   6.1600000000000046e+00       7.3098108945834203e-03       3.7491355390541739e-03       1.4745384768558940e-03       7.0278245845384864e-03
   6.2000000000000046e+00       7.3369279345525812e-03       3.8337850689741959e-03       1.4901740985124048e-03       7.0612923561165367e-03
   6.2400000000000047e+00       7.3625157596790324e-03       3.9177854594280130e-03       1.5036599835203928e-03       7.0919564619285180e-03
   6.2800000000000047e+00       7.3964017889704154e-03       4.0009864137655737e-03       1.5137577566054351e-03       7.1220252497932622e-03
   6.3200000000000047e+00       7.4413464157475802e-03       4.0827336825757787e-03       1.5222110129313603e-03       7.1560659218781334e-03
   6.3600000000000048e+00       7.4878301644890777e-03       4.1618928973352820e-03       1.5298269227079584e-03       7.1946027497849455e-03
   6.4000000000000048e+00       7.5253577684248662e-03       4.2371262196657794e-03       1.5373518377761182e-03       7.2330008984847899e-03
   6.4400000000000048e+00       7.5508360298894095e-03       4.3066020856167139e-03       1.5456672183620473e-03       7.2664449237794682e-03
   6.4800000000000049e+00       7.5802740307586410e-03       4.3681524429334687e-03       1.5579437890871268e-03       7.3049215474329703e-03
   6.5200000000000049e+00       7.6219568114200813e-03       4.4203607783218609e-03       1.5745841113950474e-03       7.3511434734206803e-03
   6.5600000000000049e+00       7.6690697631537023e-03       4.4638449771018177e-03       1.5902064262946145e-03       7.3939394692831197e-03
   6.6000000000000050e+00       7.7141186912039455e-03       4.5022021820800033e-03       1.6008436016973950e-03       7.4298528276722179e-03
   6.6400000000000050e+00       7.7575894236861509e-03       4.5408861926785685e-03       1.6099209060167602e-03       7.4675605456012307e-03
   6.6800000000000050e+00       7.8115952435602242e-03       4.5839528823645960e-03       1.6259791214430152e-03       7.5229363059744671e-03
   6.7200000000000051e+00       7.8851344830483290e-03       4.6321867755081975e-03       1.6533438197827129e-03       7.6030321763251403e-03
   6.7600000000000051e+00       7.9603853624139759e-03       4.6839487931311947e-03       1.6857698798813708e-03       7.6903131092012147e-03
   6.8000000000000052e+00       8.0203234678175393e-03       4.7364579789491400e-03       1.7142143934157428e-03       7.7668431968318102e-03
   6.8400000000000052e+00       8.0621976283448520e-03       4.7870660087793015e-03       1.7363501889753328e-03       7.8277856607873817e-03
   6.8800000000000052e+00       8.1002836443545816e-03       4.8341420555690559e-03       1.7559046354939821e-03       7.8817722246727149e-03
   6.9200000000000053e+00       8.1472761872727513e-03       4.8763805384265529e-03       1.7749865909248248e-03       7.9345807467704216e-03
   6.9600000000000053e+00       8.1874774619868189e-03       4.9110739137648999e-03       1.7896552558854019e-03       7.9744082534566607e-03
   7.0000000000000053e+00       8.2124852021939008e-03       4.9345385511920187e-03       1.7989185387824113e-03       7.9978106943812185e-03
   7.0400000000000054e+00       8.2401477636175387e-03       4.9455214667108553e-03       1.8069127462343451e-03       8.0224257097203395e-03
   7.0800000000000054e+00       8.2821099821070235e-03       4.9458607431333221e-03       1.8169321362690000e-03       8.0592574778063034e-03
   7.1200000000000054e+00       8.3359072028618090e-03       4.9381882862730084e-03       1.8281800319531515e-03       8.1049873329231414e-03
   7.1600000000000055e+00       8.3903239539463055e-03       4.9243970032998722e-03       1.8392598800838701e-03       8.1520896905036798e-03
   7.2000000000000055e+00       8.4414080596091276e-03       4.9055773916594023e-03       1.8527966496483771e-03       8.1992058963829828e-03
   7.2400000000000055e+00       8.4980547852188029e-03       4.8826030142128246e-03       1.8722093502054299e-03       8.2527496252411368e-03
   7.2800000000000056e+00       8.5656032704248854e-03       4.8568087947242393e-03       1.8959208433212025e-03       8.3162722211331287e-03
   7.3200000000000056e+00       8.6442836835891341e-03       4.8293347448453844e-03       1.9196646240637410e-03       8.3902754724191168e-03
   7.3600000000000056e+00       8.7292616148189825e-03       4.8001974101329215e-03       1.9401447427701774e-03       8.4709456656689424e-03
   7.4000000000000057e+00       8.8052448722214204e-03       4.7682567423017958e-03       1.9559307442829281e-03       8.5440268050496690e-03
   7.4400000000000057e+00       8.8557093231356777e-03       4.7326487520939998e-03       1.9669925903396156e-03       8.5938352282772038e-03
   7.4800000000000058e+00       8.8804606293177053e-03       4.6937504086542086e-03       1.9735530094685937e-03       8.6188344241726021e-03
   7.5200000000000058e+00       8.8894029640868549e-03       4.6516310602001390e-03       1.9766869946133987e-03       8.6297051301406479e-03
   7.5600000000000058e+00       8.8957222422662106e-03       4.6056025979044311e-03       1.9785186601326181e-03       8.6414586470031137e-03
   7.6000000000000059e+00       8.9124527890085299e-03       4.6152719563858505e-03       1.9817586623276885e-03       8.6653580531376399e-03
   7.6400000000000059e+00       8.9453615360922233e-03       4.6286218028765312e-03       1.9879389156769066e-03       8.7036691528823810e-03
   7.6800000000000059e+00       8.9959472748518746e-03       4.6368766877171791e-03       1.9970976457805798e-03       8.7542704876844221e-03
   7.7200000000000060e+00       9.0615694809718251e-03       4.6421112335168898e-03       2.0115725583694085e-03       8.8165928341888689e-03
   7.7600000000000060e+00       9.1315763929225423e-03       4.6446132262988500e-03       2.0336367907616603e-03       8.8868147686918409e-03
   7.8000000000000060e+00       9.2047695541796412e-03       4.6561817718312158e-03       2.0606326661968483e-03       8.9643408545337245e-03
   7.8400000000000061e+00       9.2861894918975472e-03       4.6909769663075977e-03       2.0873616645942675e-03       9.0465428352382721e-03
   7.8800000000000061e+00       9.3621116448063275e-03       4.7178791275716957e-03       2.1098313274711404e-03       9.1190183876058394e-03
   7.9200000000000061e+00       9.4159226922167945e-03       4.7359625646907436e-03       2.1270846970692509e-03       9.1724065204262985e-03
   7.9600000000000062e+00       9.4566688395969281e-03       4.7460215997716148e-03       2.1437111012318787e-03       9.2186360682849026e-03
   8.0000000000000053e+00       9.5023889365950520e-03       4.7507526997871983e-03       2.1650083336098610e-03       9.2714627670177838e-03
   8.0400000000000045e+00       9.5595928571047522e-03       4.7525844713648758e-03       2.1901286026452800e-03       9.3321869595568135e-03
   8.0800000000000036e+00       9.6368462951210172e-03       4.7513813307742689e-03       2.2186041407695443e-03       9.4098183155303626e-03
   8.1200000000000028e+00       9.7379865175504007e-03       4.7452074616431408e-03       2.2504623998024255e-03       9.5119336621924608e-03
   8.1600000000000019e+00       9.8481411315787647e-03       4.7323635053852127e-03       2.2816948190377477e-03       9.6245060938543302e-03
   8.2000000000000011e+00       9.9398527596554244e-03       4.7128137369763156e-03       2.3083869816642229e-03       9.7206613758947687e-03
   8.2400000000000002e+00       1.0009482287535254e-02       4.6886513544612375e-03       2.3326037308266960e-03       9.7941951586710731e-03
   8.2799999999999994e+00       1.0071052206508446e-02       4.6632613133233301e-03       2.3558760044466308e-03       9.8559542535151153e-03
   8.3199999999999985e+00       1.0130199544002433e-02       4.6399612567296009e-03       2.3760637464796917e-03       9.9111662270954075e-03
   8.3599999999999977e+00       1.0191223534848614e-02       4.6208000395315408e-03       2.3921050428790005e-03       9.9658198567714757e-03
   8.3999999999999968e+00       1.0255799052968495e-02       4.6048616782680398e-03       2.4056850017376342e-03       1.0025588181843079e-02
   8.4399999999999959e+00       1.0331340431157254e-02       4.5973840598045627e-03       2.4209279499575933e-03       1.0101431741724060e-02
   8.4799999999999951e+00       1.0426483490631732e-02       4.6329518626581538e-03       2.4431677152051876e-03       1.0202324897557799e-02
   8.5199999999999942e+00       1.0543545141705588e-02       4.7245193843327262e-03       2.4740366702130285e-03       1.0325834337512678e-02
   8.5599999999999934e+00       1.0678249297458748e-02       4.8356776692817490e-03       2.5120992077145034e-03       1.0462198274509083e-02
   8.5999999999999925e+00       1.0804745237900168e-02       4.9495788334729856e-03       2.5524621183813053e-03       1.0586484645979409e-02
   8.6399999999999917e+00       1.0899941408974529e-02       5.0656620842525939e-03       2.5877516141122499e-03       1.0679029136469492e-02
   8.6799999999999908e+00       1.0976975039506363e-02       5.1830448467446045e-03       2.6162384626823264e-03       1.0751879080116667e-02
   8.7199999999999900e+00       1.1058035453615705e-02       5.3005455330957327e-03       2.6402990807711164e-03       1.0827173605993690e-02
   8.7599999999999891e+00       1.1149369803677438e-02       5.4167966650180343e-03       2.6617658762357124e-03       1.0915548618619405e-02
   8.7999999999999883e+00       1.1252765042765539e-02       5.5300569294511872e-03       2.6823892681535305e-03       1.1023495742990276e-02
   8.8399999999999874e+00       1.1379065232242766e-02       5.6385643215872425e-03       2.7081807918213313e-03       1.1159569583985474e-02
   8.8799999999999866e+00       1.1524701082350390e-02       5.7404289897947320e-03       2.7419354874142132e-03       1.1313409935994121e-02
   8.9199999999999857e+00       1.1666227070528629e-02       5.8340827483950230e-03       2.7792634321396948e-03       1.1460531082181945e-02
   8.9599999999999849e+00       1.1791623520415545e-02       5.9187777810464446e-03       2.8147721295499447e-03       1.1590710018450877e-02
   8.9999999999999840e+00       1.1906818167264294e-02       5.9948734922704860e-03       2.8481743178743347e-03       1.1709393683862999e-02
   9.0399999999999832e+00       1.2010348240633613e-02       6.0637066184561503e-03       2.8780648642694620e-03       1.1812527148048101e-02
   9.0799999999999823e+00       1.2104799027336039e-02       6.1275670930400145e-03       2.9021921590664098e-03       1.1900178860922275e-02
   9.1199999999999815e+00       1.2198687921926177e-02       6.1893298810544979e-03       2.9206209912516373e-03       1.1983672736848732e-02
   9.1599999999999806e+00       1.2297628922108953e-02       6.2520027833116625e-03       2.9372049432904715e-03       1.2075019075254722e-02
   9.1999999999999797e+00       1.2411555058365194e-02       6.3186878776064249e-03       2.9573779863109259e-03       1.2186353248992792e-02
   9.2399999999999789e+00       1.2546184873777021e-02       6.3922920739235842e-03       2.9842473971302803e-03       1.2323694061364326e-02
   9.2799999999999780e+00       1.2691638011437445e-02       6.4746248115505499e-03       3.0178033742801779e-03       1.2477887528846451e-02
   9.3199999999999772e+00       1.2840464081845469e-02       6.5649762501520971e-03       3.0562421111034331e-03       1.2634667065959247e-02
   9.3599999999999763e+00       1.2988564609005817e-02       6.6592903715813464e-03       3.0972667117843003e-03       1.2783431323951499e-02
   9.3999999999999755e+00       1.3121410613307773e-02       6.7511728737103599e-03       3.1364978787296071e-03       1.2912833942419736e-02
   9.4399999999999746e+00       1.3232881423540833e-02       6.8346908081784010e-03       3.1704595370059966e-03       1.3023538747894255e-02
   9.4799999999999738e+00       1.3338649650574522e-02       6.9053159571990444e-03       3.1992703547547544e-03       1.3130042225983730e-02
   9.5199999999999729e+00       1.3454126131874326e-02       6.9613393908191145e-03       3.2252475001604518e-03       1.3243296217674068e-02
   9.5599999999999721e+00       1.3570562807713194e-02       7.0033052152832318e-03       3.2508068136105784e-03       1.3357797108226290e-02
   9.5999999999999712e+00       1.3680866145264104e-02       7.0321965736934253e-03       3.2777323087982411e-03       1.3471847066725745e-02
   9.6399999999999704e+00       1.3789103472498933e-02       7.0479893625248697e-03       3.3042900781944562e-03       1.3588224727946536e-02
   9.6799999999999695e+00       1.3899899662671876e-02       7.0494529896032400e-03       3.3298088011338785e-03       1.3707834794296049e-02
   9.7199999999999687e+00       1.4028179158871033e-02       7.0345007131415623e-03       3.3575463375264069e-03       1.3841221361822508e-02
   9.7599999999999678e+00       1.4176758681054620e-02       7.0015163187520657e-03       3.3888724885311815e-03       1.3988720800054181e-02
   9.7999999999999670e+00       1.4322180247923018e-02       6.9516302063791389e-03       3.4212457146990350e-03       1.4128432351794952e-02
   9.8399999999999661e+00       1.4450314187960363e-02       6.8913042554746597e-03       3.4527479698938730e-03       1.4249702477585486e-02
   9.8799999999999653e+00       1.4572499507846483e-02       6.8304411069460948e-03       3.4838317009006142e-03       1.4366216352232881e-02
   9.9199999999999644e+00       1.4711785930785971e-02       6.7764451844505129e-03       3.5170197353862624e-03       1.4500623112894972e-02
   9.9599999999999635e+00       1.4877746619728382e-02       6.7831935963873248e-03       3.5538349563169792e-03       1.4662730789975206e-02
   9.9999999999999627e+00       1.5055466921950308e-02       6.9018306837836559e-03       3.5929368472844433e-03       1.4840412145824468e-02
   1.0000000000000000e+01       1.5055466921950306e-02       6.9018306837840566e-03       3.5929368472844433e-03       1.4840412145824468e-02


==> abcflow-vm4-14-28.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       1.1639806277241635e-03       3.3306690738754696e-16       1.0082908269292904e-04       1.1464502164952582e-03
   4.0000000000000001e-02       1.1547742108702652e-03       8.4745426563231080e-06       9.7596541200473073e-05       1.1396186413059799e-03
   8.0000000000000002e-02       1.1464711109120073e-03       1.5715986167390128e-05       9.4846318258830862e-05       1.1334422414104324e-03
   1.2000000000000000e-01       1.1494910098761135e-03       2.2925491069292707e-05       9.6841050129980018e-05       1.1359732127542378e-03
   1.6000000000000000e-01       1.1487913506385281e-03       2.8385392059377026e-05       9.6741131297425149e-05       1.1358926838024191e-03
   2.0000000000000001e-01       1.1467426360905245e-03       3.1179883093049418e-05       9.5364852371055455e-05       1.1344602984008057e-03
   2.4000000000000002e-01       1.1476473966155079e-03       3.5841823695913117e-05       9.5824484985077430e-05       1.1351618571020321e-03
   2.8000000000000003e-01       1.1472073073022146e-03       4.1354544347483156e-05       9.6053564470618478e-05       1.1347981293680909e-03
   3.2000000000000001e-01       1.1478235236715337e-03       4.6874493072191880e-05       9.5769625012935976e-05       1.1350965204422470e-03
   3.5999999999999999e-01       1.1505095884947250e-03       5.1770927765526799e-05       9.6034970522979943e-05       1.1366168437843085e-03
   3.9999999999999997e-01       1.1510108747708938e-03       5.6262865621728984e-05       9.6252177409833067e-05       1.1368121091602311e-03
   4.3999999999999995e-01       1.1516081023344323e-03       6.0588413168496124e-05       9.7072585941013166e-05       1.1374118796390813e-03
   4.7999999999999993e-01       1.1537185260388401e-03       6.6054672309838716e-05       9.7998529209952166e-05       1.1389000032370755e-03
   5.1999999999999991e-01       1.1538689098324791e-03       7.1973159608851889e-05       9.8085346251091621e-05       1.1393089598826956e-03
   5.5999999999999994e-01       1.1544652051670985e-03       7.7615211751566837e-05       9.8071433905167727e-05       1.1400637001103217e-03
   5.9999999999999998e-01       1.1564714820512371e-03       8.2738009344708417e-05       9.8339035032631996e-05       1.1413049547921137e-03
   6.4000000000000001e-01       1.1575078158071028e-03       8.7116690305622015e-05       9.8459615159016893e-05       1.1419985968736794e-03
   6.8000000000000005e-01       1.1581308012525834e-03       9.0534784877200909e-05       9.8883482872205093e-05       1.1428873748227876e-03
   7.2000000000000008e-01       1.1586569958520170e-03       9.3483291831013144e-05       9.9141450622337098e-05       1.1431840264861772e-03
   7.6000000000000012e-01       1.1588422549755127e-03       9.7499237986692293e-05       9.8952481594998687e-05       1.1428524527991068e-03
   8.0000000000000016e-01       1.1609246112168775e-03       1.0089525619163853e-04       9.9393995697045812e-05       1.1443051102130325e-03
   8.4000000000000019e-01       1.1628647221739298e-03       1.0350183992917146e-04       1.0004632859058298e-04       1.1456782372025332e-03
   8.8000000000000023e-01       1.1628228977302588e-03       1.0599215722392211e-04       1.0028774494219312e-04       1.1455983445797515e-03
   9.2000000000000026e-01       1.1629595857791603e-03       1.0944821170402550e-04       1.0054786150918407e-04       1.1457254368157466e-03
   9.6000000000000030e-01       1.1635642729883090e-03       1.1251833531974264e-04       1.0094120039540503e-04       1.1460872720398232e-03
   1.0000000000000002e+00       1.1643445157393916e-03       1.1520916791134265e-04       1.0124978824102702e-04       1.1463268688435755e-03
   1.0400000000000003e+00       1.1644008534607193e-03       1.1734138094609574e-04       1.0129522031075503e-04       1.1462682011443785e-03
   1.0800000000000003e+00       1.1650267911462915e-03       1.2112489744310551e-04       1.0114404178049746e-04       1.1468414767094588e-03
   1.1200000000000003e+00       1.1664767821752565e-03       1.2408195516766551e-04       1.0181566832029002e-04       1.1483856726026533e-03
   1.1600000000000004e+00       1.1679665524852263e-03       1.2625277248011347e-04       1.0268528898938472e-04       1.1497056648392709e-03
   1.2000000000000004e+00       1.1684782183543174e-03       1.2834497697559286e-04       1.0205347670260863e-04       1.1496218402417191e-03
   1.2400000000000004e+00       1.1689060179121402e-03       1.3156803757495659e-04       1.0152013935477813e-04       1.1502689345219549e-03
   1.2800000000000005e+00       1.1705065012160062e-03       1.3355837233238753e-04       1.0243032943685679e-04       1.1520792213390351e-03
   1.3200000000000005e+00       1.1726051779885442e-03       1.3521035703287747e-04       1.0338132272378715e-04       1.1534331766971369e-03
   1.3600000000000005e+00       1.1739553125058053e-03       1.3826043465110750e-04       1.0381027171001570e-04       1.1539290089524732e-03
   1.4000000000000006e+00       1.1747229893008639e-03       1.4129019175153991e-04       1.0434071313560295e-04       1.1544507248587947e-03
   1.4400000000000006e+00       1.1751912515964448e-03       1.4431580455734011e-04       1.0489393922774309e-04       1.1549721645033296e-03
   1.4800000000000006e+00       1.1750125264742013e-03       1.4727776581462956e-04       1.0488232739961149e-04       1.1550146489605854e-03
   1.5200000000000007e+00       1.1762921417243985e-03       1.5009402538982341e-04       1.0485207801514178e-04       1.1561260414085963e-03
   1.5600000000000007e+00       1.1771997863908321e-03       1.5273082794375225e-04       1.0483212432647808e-04       1.1567354543056752e-03
   1.6000000000000008e+00       1.1772792190783547e-03       1.5519295917727229e-04       1.0476108884437722e-04       1.1564399836464611e-03
   1.6400000000000008e+00       1.1786395953314985e-03       1.5747760457022615e-04       1.0429579941634926e-04       1.1571310380765255e-03
   1.6800000000000008e+00       1.1797078047901131e-03       1.5961182892729262e-04       1.0414390330291693e-04       1.1581300236097093e-03
   1.7200000000000009e+00       1.1806396823844806e-03       1.6169447636417178e-04       1.0520800658208371e-04       1.1592515753283395e-03
   1.7600000000000009e+00       1.1821922938076231e-03       1.6380962650745594e-04       1.0621733618542884e-04       1.1602678043663862e-03
   1.8000000000000009e+00       1.1842928241713921e-03       1.6599336273009628e-04       1.0630188278627219e-04       1.1612690347892918e-03
   1.8400000000000010e+00       1.1850473594456274e-03       1.6825988550158761e-04       1.0626244330553098e-04       1.1617605820729302e-03
   1.8800000000000010e+00       1.1844255378310640e-03       1.7062006976828248e-04       1.0625436474625478e-04       1.1617158134364621e-03
   1.9200000000000010e+00       1.1830267047540418e-03       1.7307919494615281e-04       1.0642328758325659e-04       1.1611887531367078e-03
   1.9600000000000011e+00       1.1839839093732390e-03       1.7561610278464402e-04       1.0727284792304139e-04       1.1624631183518820e-03
   2.0000000000000009e+00       1.1862774923212945e-03       1.7819097683307911e-04       1.0820871246832467e-04       1.1642190952306877e-03
   2.0400000000000009e+00       1.1872161224458350e-03       1.8076723366036018e-04       1.0779353266253238e-04       1.1641507017484140e-03
   2.0800000000000010e+00       1.1883228553651900e-03       1.8336066126335484e-04       1.0671071859895092e-04       1.1644233369282879e-03
   2.1200000000000010e+00       1.1886456845115675e-03       1.8604579016896799e-04       1.0622250852468457e-04       1.1650380272174759e-03
   2.1600000000000010e+00       1.1904217582355185e-03       1.8888764562036907e-04       1.0650473698665199e-04       1.1662868356723986e-03
   2.2000000000000011e+00       1.1926530761435415e-03       1.9190263563610376e-04       1.0724299405069930e-04       1.1674764457231025e-03
   2.2400000000000011e+00       1.1926111002115618e-03       1.9509170577645452e-04       1.0787057252923218e-04       1.1675160066507381e-03
   2.2800000000000011e+00       1.1918692714530312e-03       1.9843045243507393e-04       1.0818374190738240e-04       1.1679062445258488e-03
   2.3200000000000012e+00       1.1920218988835272e-03       2.0187988040862041e-04       1.0813721561643200e-04       1.1684006688808220e-03
   2.3600000000000012e+00       1.1938141268319059e-03       2.0540656707678675e-04       1.0838760636859069e-04       1.1692214353040814e-03
   2.4000000000000012e+00       1.1954508612763413e-03       2.0898964947755984e-04       1.0980124503024264e-04       1.1705653260518875e-03
   2.4400000000000013e+00       1.1955758331557277e-03       2.1259960926942083e-04       1.1107334690111525e-04       1.1710783037302613e-03
   2.4800000000000013e+00       1.1977812289684143e-03       2.1621501310348741e-04       1.1199877951279763e-04       1.1732536091703062e-03
   2.5200000000000014e+00       1.2021356887347437e-03       2.1981984966706693e-04       1.1271055337095107e-04       1.1767151543049864e-03
   2.5600000000000014e+00       1.2035534609130157e-03       2.2350710191311601e-04       1.1257847156839405e-04       1.1778260929260775e-03
   2.6000000000000014e+00       1.2038666935942760e-03       2.2742150977598976e-04       1.1210586461669614e-04       1.1777776947207001e-03
   2.6400000000000015e+00       1.2060664105747862e-03       2.3157957499524460e-04       1.1284411329945396e-04       1.1793843356375365e-03
   2.6800000000000015e+00       1.2071287745405251e-03       2.3587811056842518e-04       1.1342897558312282e-04       1.1803811972845447e-03
   2.7200000000000015e+00       1.2054511845733080e-03       2.4019509765977248e-04       1.1301652614738317e-04       1.1791586888758073e-03
   2.7600000000000016e+00       1.2066439490591024e-03       2.4450430903351827e-04       1.1293596464546129e-04       1.1801581841330070e-03
   2.8000000000000016e+00       1.2102007442362501e-03       2.4886273352175010e-04       1.1326205563472686e-04       1.1832542197067700e-03
   2.8400000000000016e+00       1.2119138498497793e-03       2.5328081388901590e-04       1.1381851786044645e-04       1.1849068275938007e-03
   2.8800000000000017e+00       1.2119621024068823e-03       2.5770225038632941e-04       1.1478572873502776e-04       1.1855598655846108e-03
   2.9200000000000017e+00       1.2126959471506552e-03       2.6207867530297560e-04       1.1572145880933746e-04       1.1860646495204851e-03
   2.9600000000000017e+00       1.2157457400514566e-03       2.6639581931800374e-04       1.1632260931385110e-04       1.1877239590881092e-03
   3.0000000000000018e+00       1.2190583985305183e-03       2.7064542478418485e-04       1.1682635798251665e-04       1.1900153970109148e-03
   3.0400000000000018e+00       1.2206029965801362e-03       2.7482359225980071e-04       1.1699530815039157e-04       1.1921418279900087e-03
   3.0800000000000018e+00       1.2216559792618026e-03       2.7893564285095179e-04       1.1736890027133822e-04       1.1930460523481576e-03
   3.1200000000000019e+00       1.2243597695111561e-03       2.8302252002667636e-04       1.1843985590569908e-04       1.1950310434422516e-03
   3.1600000000000019e+00       1.2272881323226533e-03       2.8714159703704424e-04       1.1922984889859644e-04       1.1969531443657001e-03
   3.2000000000000020e+00       1.2292964799411553e-03       2.9132036818536145e-04       1.1973667736140197e-04       1.1989102352391711e-03
   3.2400000000000020e+00       1.2312026570288981e-03       2.9556610218141050e-04       1.2064241241387750e-04       1.2014373993260480e-03
   3.2800000000000020e+00       1.2349599683196487e-03       2.9988718534270476e-04       1.2137013203048863e-04       1.2044678334284244e-03
   3.3200000000000021e+00       1.2389010014699177e-03       3.0426078994978873e-04       1.2205649655626933e-04       1.2072533786469121e-03
   3.3600000000000021e+00       1.2422926153918363e-03       3.0863806575421937e-04       1.2287343200086782e-04       1.2100461855793201e-03
   3.4000000000000021e+00       1.2456232586710908e-03       3.1299653605151346e-04       1.2436114735641849e-04       1.2130191111546060e-03
   3.4400000000000022e+00       1.2486375254378271e-03       3.1729805292754124e-04       1.2637816583361213e-04       1.2156053799845187e-03
   3.4800000000000022e+00       1.2495158218720560e-03       3.2150637120233986e-04       1.2808104881257309e-04       1.2169641759650885e-03
   3.5200000000000022e+00       1.2522257435666920e-03       3.2558279633133777e-04       1.2895449250920445e-04       1.2200322414800467e-03
   3.5600000000000023e+00       1.2563140526446388e-03       3.2948629624507517e-04       1.2866466197017888e-04       1.2233084526213640e-03
   3.6000000000000023e+00       1.2592657256176956e-03       3.3318439546225185e-04       1.2829987006356632e-04       1.2251716729184796e-03
   3.6400000000000023e+00       1.2628893526295225e-03       3.3658787475585202e-04       1.2936855687967013e-04       1.2280521119244993e-03
   3.6800000000000024e+00       1.2656152465226891e-03       3.3957653619294135e-04       1.3088070146379861e-04       1.2305648690207989e-03
   3.7200000000000024e+00       1.2663791091337576e-03       3.4202756213594577e-04       1.3142336516567505e-04       1.2315050347301445e-03
   3.7600000000000025e+00       1.2690095666684632e-03       3.4388368867141407e-04       1.3118750807523746e-04       1.2336235287438680e-03
   3.8000000000000025e+00       1.2715915397701165e-03       3.4517617845738352e-04       1.3036405384673217e-04       1.2358241516565761e-03
   3.8400000000000025e+00       1.2729057825160025e-03       3.4597566592230964e-04       1.3002099785409677e-04       1.2371162493054759e-03
   3.8800000000000026e+00       1.2772934266493858e-03       3.4630636522618204e-04       1.3110366846349312e-04       1.2407560755668687e-03
   3.9200000000000026e+00       1.2834691654835012e-03       3.4613743490843077e-04       1.3330788442767101e-04       1.2458997861352144e-03
   3.9600000000000026e+00       1.2864752460937136e-03       3.4539996867279002e-04       1.3566597533436509e-04       1.2483139722854792e-03
   4.0000000000000027e+00       1.2865352420712657e-03       3.4397386899050891e-04       1.3726495982642302e-04       1.2482485860206315e-03
   4.0400000000000027e+00       1.2876843381235113e-03       3.4179505050557600e-04       1.3748399373623237e-04       1.2491450807990481e-03
   4.0800000000000027e+00       1.2917247724522547e-03       3.3892923547636266e-04       1.3748848816782778e-04       1.2526746955651357e-03
   4.1200000000000028e+00       1.2960938532573696e-03       3.3549563551060388e-04       1.3840635482985865e-04       1.2570979790525118e-03
   4.1600000000000028e+00       1.2962309297109512e-03       3.3157054915380728e-04       1.3855146671588374e-04       1.2585045599555280e-03
   4.2000000000000028e+00       1.2959929763957177e-03       3.2719263912197498e-04       1.3842644923143491e-04       1.2585648994076822e-03
   4.2400000000000029e+00       1.2990965879199482e-03       3.2240967359337667e-04       1.3936748581811834e-04       1.2601980435323465e-03
   4.2800000000000029e+00       1.3007792896300970e-03       3.1728142838691924e-04       1.3917035097768416e-04       1.2600343362433625e-03
   4.3200000000000029e+00       1.2988813983958079e-03       3.1184066860620244e-04       1.3814462020874424e-04       1.2580353801360186e-03
   4.3600000000000030e+00       1.3006731786094881e-03       3.1516447257518232e-04       1.3893551923442550e-04       1.2601191523888757e-03
   4.4000000000000030e+00       1.3064962516262737e-03       3.2084527039193318e-04       1.4129382149312872e-04       1.2659135058830284e-03
   4.4400000000000031e+00       1.3105099840027639e-03       3.2740755673792051e-04       1.4311066418463779e-04       1.2699781185089084e-03
   4.4800000000000031e+00       1.3129817594741101e-03       3.3520388734871378e-04       1.4385043893549621e-04       1.2719589046457766e-03
   4.5200000000000031e+00       1.3171211060258121e-03       3.4408442345379940e-04       1.4437176067527913e-04       1.2753292401786638e-03
   4.5600000000000032e+00       1.3187745808565419e-03       3.5330689302627701e-04       1.4425281786542069e-04       1.2770852861592821e-03
   4.6000000000000032e+00       1.3195713847414586e-03       3.6181202122805088e-04       1.4425043528941704e-04       1.2775238209787143e-03
   4.6400000000000032e+00       1.3223740232793768e-03       3.6850317054727005e-04       1.4508184766330384e-04       1.2793924543568209e-03
   4.6800000000000033e+00       1.3258590834967392e-03       3.7272757696028619e-04       1.4621113656618277e-04       1.2821010505765097e-03
   4.7200000000000033e+00       1.3306651876737086e-03       3.7466006971241750e-04       1.4748507657673753e-04       1.2852459654849576e-03
   4.7600000000000033e+00       1.3356451296459555e-03       3.7551163025480107e-04       1.4921118377841204e-04       1.2891214533116897e-03
   4.8000000000000034e+00       1.3382337330510525e-03       3.7683535791073139e-04       1.5099097912469573e-04       1.2918041212743683e-03
   4.8400000000000034e+00       1.3405263308908116e-03       3.7948955796903767e-04       1.5270901847721499e-04       1.2940814036808523e-03
   4.8800000000000034e+00       1.3447554449160012e-03       3.8371717991931442e-04       1.5405243924513100e-04       1.2974749441545756e-03
   4.9200000000000035e+00       1.3480666687314844e-03       3.8896133305823958e-04       1.5440193892307004e-04       1.3004816132258705e-03
   4.9600000000000035e+00       1.3473313428026389e-03       3.9403160463606369e-04       1.5425304830214093e-04       1.3009602998189792e-03
   5.0000000000000036e+00       1.3478085264723115e-03       3.9826547586829661e-04       1.5435611531414191e-04       1.3019067569485202e-03
   5.0400000000000036e+00       1.3506888842524374e-03       4.0129688680138009e-04       1.5463112029683802e-04       1.3041189698578582e-03
   5.0800000000000036e+00       1.3531753616670564e-03       4.0280303296397386e-04       1.5578517651151195e-04       1.3063386186089939e-03
   5.1200000000000037e+00       1.3533893643485749e-03       4.0283075325324783e-04       1.5661923401651110e-04       1.3066109734395967e-03
   5.1600000000000037e+00       1.3545191908737953e-03       4.0116483421332935e-04       1.5638841453795041e-04       1.3069293726027868e-03
   5.2000000000000037e+00       1.3567231819262653e-03       3.9862571814996403e-04       1.5617276530170387e-04       1.3084366169917737e-03
   5.2400000000000038e+00       1.3576775830198386e-03       3.9566038393593615e-04       1.5618673318034258e-04       1.3096587585250778e-03
   5.2800000000000038e+00       1.3594292344811447e-03       3.9263526119821617e-04       1.5749551179250251e-04       1.3124365742342599e-03
   5.3200000000000038e+00       1.3626646915394424e-03       3.9060943594645167e-04       1.5945265779112843e-04       1.3163343302059873e-03
   5.3600000000000039e+00       1.3662266675535035e-03       3.9010773545579061e-04       1.6190650441123302e-04       1.3193417566115498e-03
   5.4000000000000039e+00       1.3711321169573238e-03       3.9414888132062372e-04       1.6439229795888672e-04       1.3230495838867074e-03
   5.4400000000000039e+00       1.3774703032669370e-03       4.0582878670956333e-04       1.6658036051726209e-04       1.3284417655357373e-03
   5.4800000000000040e+00       1.3811727028951364e-03       4.1755739327918861e-04       1.6731713481819981e-04       1.3322814945447706e-03
   5.5200000000000040e+00       1.3831888962271490e-03       4.2922701890552603e-04       1.6714389489300217e-04       1.3345402691835974e-03
   5.5600000000000041e+00       1.3838621883820374e-03       4.4047671458767210e-04       1.6631284763672565e-04       1.3349123574183314e-03
   5.6000000000000041e+00       1.3829390806168393e-03       4.5097435440793001e-04       1.6572999857629312e-04       1.3338490954135976e-03
   5.6400000000000041e+00       1.3841721470095512e-03       4.6059984779812132e-04       1.6578253860113481e-04       1.3350548822170843e-03
   5.6800000000000042e+00       1.3921841070441453e-03       4.6923799215209551e-04       1.6754386321265406e-04       1.3418188850150372e-03
   5.7200000000000042e+00       1.4011089980843687e-03       4.7678883073126412e-04       1.7055958028928364e-04       1.3498862405314704e-03
   5.7600000000000042e+00       1.4058183688192842e-03       4.8344722886741853e-04       1.7342826179693517e-04       1.3556471838359059e-03
   5.8000000000000043e+00       1.4082785272163212e-03       4.8945829487097975e-04       1.7574982190107663e-04       1.3593157470087997e-03
   5.8400000000000043e+00       1.4088323288035938e-03       4.9475787576820543e-04       1.7705364213592477e-04       1.3605097183237011e-03
   5.8800000000000043e+00       1.4074715770402344e-03       4.9917063244494446e-04       1.7684618221632380e-04       1.3592560740732487e-03
   5.9200000000000044e+00       1.4106173486360084e-03       5.0332557619823452e-04       1.7702132018402128e-04       1.3616741685772741e-03
   5.9600000000000044e+00       1.4173023561325632e-03       5.1003588015969441e-04       1.7862240856654079e-04       1.3682412429792217e-03
   6.0000000000000044e+00       1.4234524967107998e-03       5.1546402896313797e-04       1.8092070166592889e-04       1.3748401408719606e-03
   6.0400000000000045e+00       1.4284375423189999e-03       5.2000397684575522e-04       1.8285126903804506e-04       1.3794560697061059e-03
   6.0800000000000045e+00       1.4316884291146563e-03       5.2451368831660748e-04       1.8376883251946060e-04       1.3819277891751189e-03
   6.1200000000000045e+00       1.4342179345637838e-03       5.3031776749944658e-04       1.8488013435476251e-04       1.3839363558244189e-03
   6.1600000000000046e+00       1.4374205396250862e-03       5.3872327887882277e-04       1.8625340220919951e-04       1.3867525775572633e-03
   6.2000000000000046e+00       1.4434299023206390e-03       5.4705879117920191e-04       1.8738971689840231e-04       1.3919891299854158e-03
   6.2400000000000047e+00       1.4495664050035704e-03       5.5731037528281035e-04       1.8860239163243761e-04       1.3980690640948315e-03
   6.2800000000000047e+00       1.4528734699190157e-03       5.6860568450216515e-04       1.8946618781215407e-04       1.4022609568025738e-03
   6.3200000000000047e+00       1.4537844931513000e-03       5.7950712211311632e-04       1.9077622870300513e-04       1.4038456658174141e-03
   6.3600000000000048e+00       1.4574801412729900e-03       5.8921221915214531e-04       1.9348995815759548e-04       1.4063628037516665e-03
   6.4000000000000048e+00       1.4631281839245771e-03       5.9683462793902117e-04       1.9692956299868639e-04       1.4109101032493722e-03
   6.4400000000000048e+00       1.4667745036396312e-03       6.0175049690343069e-04       1.9906057075531428e-04       1.4151132038604374e-03
   6.4800000000000049e+00       1.4717657144129805e-03       6.0430177534099444e-04       2.0059408042971636e-04       1.4201194656449318e-03
   6.5200000000000049e+00       1.4753555696052970e-03       6.0604056799377535e-04       2.0184806871446784e-04       1.4240179015650818e-03
   6.5600000000000049e+00       1.4783621601330869e-03       6.0837042118525573e-04       2.0255680679942529e-04       1.4270967997337450e-03
   6.6000000000000050e+00       1.4832294831981377e-03       6.1200860438373429e-04       2.0339022052897563e-04       1.4314458014528936e-03
   6.6400000000000050e+00       1.4886092116759050e-03       6.2628976500229841e-04       2.0509794261138953e-04       1.4366088639645948e-03
   6.6800000000000050e+00       1.4936852807715258e-03       6.4020257225951222e-04       2.0774008181092220e-04       1.4414750788322626e-03
   6.7200000000000051e+00       1.5007124504416182e-03       6.5305267888785511e-04       2.1130972687270977e-04       1.4485258832839126e-03
   6.7600000000000051e+00       1.5067654499669860e-03       6.6462572280644367e-04       2.1456326634644999e-04       1.4554779289375974e-03
   6.8000000000000052e+00       1.5123314167848393e-03       6.7497470256523966e-04       2.1729275560525079e-04       1.4612497939610997e-03
   6.8400000000000052e+00       1.5180313756430889e-03       6.8455427638869305e-04       2.1964576212162655e-04       1.4660652397559806e-03
   6.8800000000000052e+00       1.5254201450026737e-03       6.9418902166661414e-04       2.2173162125368480e-04       1.4721631106145142e-03
   6.9200000000000053e+00       1.5353920654808599e-03       7.0463258427113274e-04       2.2445282964938062e-04       1.4812800460247254e-03
   6.9600000000000053e+00       1.5445663540571133e-03       7.1647850388485701e-04       2.2791568924239341e-04       1.4908220997572948e-03
   7.0000000000000053e+00       1.5511711486823668e-03       7.3019339246569500e-04       2.3080061356692342e-04       1.4985850954711379e-03
   7.0400000000000054e+00       1.5567888296620631e-03       7.4569644816242602e-04       2.3244906265926631e-04       1.5044456320826502e-03
   7.0800000000000054e+00       1.5629205903141673e-03       7.6215771192548521e-04       2.3361091137799904e-04       1.5094387104713377e-03
   7.1200000000000054e+00       1.5707282149880985e-03       7.7838550183624339e-04       2.3511757219912965e-04       1.5154223453970608e-03
   7.1600000000000055e+00       1.5780991575534294e-03       7.9308692989487858e-04       2.3729869686722630e-04       1.5218735565198059e-03
   7.2000000000000055e+00       1.5867624783783344e-03       8.0530675414767334e-04       2.3981237254394440e-04       1.5289594284675430e-03
   7.2400000000000055e+00       1.5938548430646468e-03       8.1463809590141877e-04       2.4176289410867598e-04       1.5343853475119989e-03
   7.2800000000000056e+00       1.5992953914861262e-03       8.2096535317109697e-04       2.4330440232903143e-04       1.5397623691931720e-03
   7.3200000000000056e+00       1.6052185152712040e-03       8.2495514928029325e-04       2.4483108745080044e-04       1.5463997462060374e-03
   7.3600000000000056e+00       1.6118711431227131e-03       8.2864504815330570e-04       2.4665491298221854e-04       1.5532378918828096e-03
   7.4000000000000057e+00       1.6204474822994091e-03       8.3431837386401930e-04       2.4934184465330209e-04       1.5607686561130028e-03
   7.4400000000000057e+00       1.6287541363494064e-03       8.4104292466020709e-04       2.5225324640780678e-04       1.5684725783868623e-03
   7.4800000000000058e+00       1.6355045435320122e-03       8.4849797765740743e-04       2.5478762418256460e-04       1.5754192498392539e-03
   7.5200000000000058e+00       1.6455000224178918e-03       8.5537301658890601e-04       2.5749727497882278e-04       1.5850079466426005e-03
   7.5600000000000058e+00       1.6586451879456318e-03       8.6091333163971649e-04       2.6040253386583415e-04       1.5975735117009099e-03
   7.6000000000000059e+00       1.6704894623776230e-03       8.6431395000685250e-04       2.6274665662664515e-04       1.6097741520297950e-03
   7.6400000000000059e+00       1.6796981555236225e-03       8.6536917632469156e-04       2.6485843053847274e-04       1.6193543541734401e-03
   7.6800000000000059e+00       1.6904592106981304e-03       8.6694193970154898e-04       2.6706580080013620e-04       1.6288841395042677e-03
   7.7200000000000060e+00       1.7030845609508900e-03       8.7073583285060541e-04       2.6941109018942190e-04       1.6395740617758854e-03
   7.7600000000000060e+00       1.7129452536338329e-03       8.7276624906878716e-04       2.7188619516083155e-04       1.6485736463528243e-03
   7.8000000000000060e+00       1.7173405328626610e-03       8.7315785734154731e-04       2.7408065689511313e-04       1.6545637419838621e-03
   7.8400000000000061e+00       1.7220487620782687e-03       8.7169460664925915e-04       2.7555201153474813e-04       1.6613388599705245e-03
   7.8800000000000061e+00       1.7279801752845276e-03       8.6856790216986550e-04       2.7702886436114117e-04       1.6683237800834522e-03
   7.9200000000000061e+00       1.7358584223939810e-03       8.6417694383966715e-04       2.7912118266101334e-04       1.6764822540669179e-03
   7.9600000000000062e+00       1.7477091863170302e-03       8.5941113349155464e-04       2.8183450561636070e-04       1.6883676343746766e-03
   8.0000000000000053e+00       1.7611722185808217e-03       8.5511875734331987e-04       2.8518804998331644e-04       1.7015855743665377e-03
   8.0400000000000045e+00       1.7744503658179438e-03       8.5177944404058457e-04       2.8888932119259473e-04       1.7136038179648286e-03
   8.0800000000000036e+00       1.7870262334101674e-03       8.4915643672852509e-04       2.9166862211675180e-04       1.7246123118865833e-03
   8.1200000000000028e+00       1.7976594315840882e-03       8.6895715147286936e-04       2.9374179539215045e-04       1.7342634552387584e-03
   8.1600000000000019e+00       1.8042645580352385e-03       8.8879720313908540e-04       2.9547333019818833e-04       1.7412113389596510e-03
   8.2000000000000011e+00       1.8095910572344190e-03       9.0676085803746882e-04       2.9693121284352059e-04       1.7475548559572960e-03
   8.2400000000000002e+00       1.8175391969046872e-03       9.2522614996768272e-04       2.9812270189527796e-04       1.7552091496087433e-03
   8.2799999999999994e+00       1.8272683323927159e-03       9.5077952931198792e-04       2.9909733599292761e-04       1.7631689777129764e-03
   8.3199999999999985e+00       1.8385360636061184e-03       9.7594537541454687e-04       3.0147517090613760e-04       1.7727579598459842e-03
   8.3599999999999977e+00       1.8508817914242401e-03       1.0005641349347860e-03       3.0529426648553579e-04       1.7847109641063771e-03
   8.3999999999999968e+00       1.8620836785321927e-03       1.0245804882136654e-03       3.0911163834382261e-04       1.7963133738975411e-03
   8.4399999999999959e+00       1.8719602326442606e-03       1.0478715907932441e-03       3.1285077586478961e-04       1.8074625783726908e-03
   8.4799999999999951e+00       1.8833057629380732e-03       1.0701297277613321e-03       3.1677677574114759e-04       1.8197332362579609e-03
   8.5199999999999942e+00       1.8983587240309094e-03       1.0909992899014506e-03       3.2036091251519047e-04       1.8345152920767969e-03
   8.5599999999999934e+00       1.9129489684129506e-03       1.1102754289511803e-03       3.2301226711295677e-04       1.8480157803526913e-03
   8.5999999999999925e+00       1.9253688097528351e-03       1.1279210857303849e-03       3.2493655122135150e-04       1.8582858308914029e-03
   8.6399999999999917e+00       1.9337298951337377e-03       1.1440667019523736e-03       3.2636736563851869e-04       1.8646803784361226e-03
   8.6799999999999908e+00       1.9396283013980878e-03       1.1591576773054811e-03       3.2792112154291371e-04       1.8701393629153725e-03
   8.7199999999999900e+00       1.9443000857270829e-03       1.1739174166962845e-03       3.3056137588864166e-04       1.8764180116970835e-03
   8.7599999999999891e+00       1.9560592105835519e-03       1.1890859789513227e-03       3.3388518947147179e-04       1.8882624588202044e-03
   8.7999999999999883e+00       1.9680513191511232e-03       1.2053951160702532e-03       3.3646572508631677e-04       1.8997154020221881e-03
   8.8399999999999874e+00       1.9724173802102263e-03       1.2235327251900177e-03       3.3860126683958277e-04       1.9054765882431128e-03
   8.8799999999999866e+00       1.9784634774464771e-03       1.2439303958444354e-03       3.4097354702148909e-04       1.9126061725760095e-03
   8.9199999999999857e+00       1.9915395382233835e-03       1.2661754213790712e-03       3.4371289669673008e-04       1.9253476605938325e-03
   8.9599999999999849e+00       2.0061791346396496e-03       1.2889816827101302e-03       3.4621584279101290e-04       1.9383686373802122e-03
   8.9999999999999840e+00       2.0156901408742867e-03       1.3106303028415894e-03       3.4713193725574793e-04       1.9465713815423565e-03
   9.0399999999999832e+00       2.0244833471546575e-03       1.3293276258489564e-03       3.4774783982070563e-04       1.9545665860423280e-03
   9.0799999999999823e+00       2.0369969170104005e-03       1.3438780546972178e-03       3.5026895954101239e-04       1.9662104532223753e-03
   9.1199999999999815e+00       2.0511006124477272e-03       1.3538431632006886e-03       3.5423576577206235e-04       1.9797447458157692e-03
   9.1599999999999806e+00       2.0645700383168154e-03       1.3599019845534591e-03       3.5756327053360092e-04       1.9923529541077283e-03
   9.1999999999999797e+00       2.0780368233283344e-03       1.3644391644447975e-03       3.5882075877718506e-04       2.0046184766330825e-03
   9.2399999999999789e+00       2.0891335157511405e-03       1.3702930270125477e-03       3.6047436781259511e-04       2.0157520076934067e-03
   9.2799999999999780e+00       2.0990553384282276e-03       1.3787089847443702e-03       3.6439489103600717e-04       2.0263293212893618e-03
   9.3199999999999772e+00       2.1102418841697917e-03       1.3888754087411045e-03       3.6941142414156491e-04       2.0392647053741456e-03
   9.3599999999999763e+00       2.1198080341757971e-03       1.3992816991792816e-03       3.7288873311515684e-04       2.0512797650331220e-03
   9.3999999999999755e+00       2.1297587334397168e-03       1.4079291166993943e-03       3.7459178434275981e-04       2.0619037128230583e-03
   9.4399999999999746e+00       2.1411614703318910e-03       1.4127286811048518e-03       3.7566652887647487e-04       2.0721801758303610e-03
   9.4799999999999738e+00       2.1536761198723340e-03       1.4137124632397234e-03       3.7690178926008249e-04       2.0829417543805394e-03
   9.5199999999999729e+00       2.1666888198969892e-03       1.4125798760005249e-03       3.7899429640905297e-04       2.0939798256762597e-03
   9.5599999999999721e+00       2.1829441322669492e-03       1.4105308846163454e-03       3.8279461725361340e-04       2.1089163278533427e-03
   9.5999999999999712e+00       2.2043855633244367e-03       1.4070315849944639e-03       3.8796966929857706e-04       2.1294994417899228e-03
   9.6399999999999704e+00       2.2197345603569671e-03       1.4008869465340697e-03       3.9191071225310565e-04       2.1445581601388540e-03
   9.6799999999999695e+00       2.2240104387834330e-03       1.3922991515943476e-03       3.9397757819629135e-04       2.1483522644917246e-03
   9.7199999999999687e+00       2.2267524046616625e-03       1.3834920839776153e-03       3.9452906702060436e-04       2.1495704046950470e-03
   9.7599999999999678e+00       2.2351358971272129e-03       1.3759553325775186e-03       3.9493313987995184e-04       2.1553103153413942e-03
   9.7999999999999670e+00       2.2485445912803085e-03       1.3697111756230159e-03       3.9688453287425553e-04       2.1666368652030073e-03
   9.8399999999999661e+00       2.2625789466779967e-03       1.3634182793130743e-03       3.9958059853795132e-04       2.1806580594610839e-03
   9.8799999999999653e+00       2.2742555174064564e-03       1.3546901902944510e-03       4.0206431047391680e-04       2.1940197764085023e-03
   9.9199999999999644e+00       2.2857894450134513e-03       1.3412533703733864e-03       4.0522509117332496e-04       2.2066296510554217e-03
   9.9599999999999635e+00       2.2999806101912492e-03       1.3336606812188721e-03       4.0902970942864771e-04       2.2202586612276374e-03
   9.9999999999999627e+00       2.3133641041677240e-03       1.3530724298067591e-03       4.1266621183902664e-04       2.2328282847322149e-03
   1.0000000000000000e+01       2.3133641041677235e-03       1.3530724298067591e-03       4.1266621183902664e-04       2.2328282847322149e-03


==> abcflow-vm4-20-40.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       2.6779336618771324e-04       3.1401849173675503e-16       1.6374557796379245e-05       2.6308317963469492e-04
   4.0000000000000001e-02       2.6476290678019811e-04       2.0907731842523291e-06       1.5540324441762888e-05       2.6101319829425329e-04
   8.0000000000000002e-02       2.6436874285355126e-04       3.9783616315060701e-06       1.5502782547400213e-05       2.6079946866861811e-04
   1.2000000000000000e-01       2.6431356009803849e-04       5.4943771145066825e-06       1.5458322154598161e-05       2.6073538423929783e-04
   1.6000000000000000e-01       2.6445045076126323e-04       6.4593183259624772e-06       1.5464638378957013e-05       2.6083601473844600e-04
   2.0000000000000001e-01       2.6422945033881555e-04       7.4575528112397421e-06       1.5370266330290270e-05       2.6069807691015583e-04
   2.4000000000000002e-01       2.6434521663348912e-04       8.4189484164851884e-06       1.5405631698958173e-05       2.6076588669339095e-04
   2.8000000000000003e-01       2.6452691100294833e-04       9.8009475676402797e-06       1.5482928615854631e-05       2.6093989378503781e-04
   3.2000000000000001e-01       2.6467306393594122e-04       1.1122671509496178e-05       1.5530041820153520e-05       2.6102937989171723e-04
   3.5999999999999999e-01       2.6471679426265577e-04       1.2249436933957025e-05       1.5501327460148515e-05       2.6097711819218723e-04
   3.9999999999999997e-01       2.6471195577468687e-04       1.3316909150091241e-05       1.5441429064201472e-05       2.6097594429316562e-04
   4.3999999999999995e-01       2.6492503989646081e-04       1.4605757020920708e-05       1.5496795915534840e-05       2.6111312963429309e-04
   4.7999999999999993e-01       2.6512331831713809e-04       1.5876301099730786e-05       1.5551483554427447e-05       2.6129519228486775e-04
   5.1999999999999991e-01       2.6516948750055983e-04       1.7090218670271442e-05       1.5608484259664839e-05       2.6133002544136168e-04
   5.5999999999999994e-01       2.6533358309586768e-04       1.8203173725076481e-05       1.5778279962190563e-05       2.6147969796764598e-04
   5.9999999999999998e-01       2.6555766405913589e-04       1.9290654293745445e-05       1.5790011234836672e-05       2.6160487862376204e-04
   6.4000000000000001e-01       2.6581618742062437e-04       2.0384300181548272e-05       1.5869407274707987e-05       2.6181743585914784e-04
   6.8000000000000005e-01       2.6586771806697283e-04       2.1483282723106503e-05       1.5930269811209895e-05       2.6187867417368758e-04
   7.2000000000000008e-01       2.6590647143989504e-04       2.2539845105559374e-05       1.5945365511679507e-05       2.6187611732259947e-04
   7.6000000000000012e-01       2.6635367590763167e-04       2.3357439264442647e-05       1.5981873976738770e-05       2.6215185371985552e-04
   8.0000000000000016e-01       2.6658111533962484e-04       2.3851928256736372e-05       1.6031698378438636e-05       2.6236015068158158e-04
   8.4000000000000019e-01       2.6681061355690003e-04       2.4070257159431053e-05       1.6186266669415618e-05       2.6258761236834895e-04
   8.8000000000000023e-01       2.6686290155297337e-04       2.4041557209941042e-05       1.6264419497512542e-05       2.6266725713588253e-04
   9.2000000000000026e-01       2.6692676434804678e-04       2.5156914982853611e-05       1.6241706327198572e-05       2.6273727710202099e-04
   9.6000000000000030e-01       2.6695729318173417e-04       2.6240165131856807e-05       1.6076585366671717e-05       2.6266182728891047e-04
   1.0000000000000002e+00       2.6723200018724974e-04       2.7269770667460393e-05       1.6248343799604502e-05       2.6290251215662096e-04
   1.0400000000000003e+00       2.6748036938254404e-04       2.8226714674189020e-05       1.6388945448687736e-05       2.6309872881187708e-04
   1.0800000000000003e+00       2.6753255570423183e-04       2.9089025679564729e-05       1.6264760995059396e-05       2.6308593497693976e-04
   1.1200000000000003e+00       2.6770821492165265e-04       2.9845711096434336e-05       1.6240134480277334e-05       2.6322160903327602e-04
   1.1600000000000004e+00       2.6795170596410331e-04       3.0496447398525851e-05       1.6363898000331948e-05       2.6336442025452815e-04
   1.2000000000000004e+00       2.6802896724113361e-04       3.1041256342058538e-05       1.6546214856345782e-05       2.6346521714094959e-04
   1.2400000000000004e+00       2.6815397108049469e-04       3.1494688495404955e-05       1.6690800804569833e-05       2.6355591168702010e-04
   1.2800000000000005e+00       2.6837082927710763e-04       3.1866604273113619e-05       1.6786907198727867e-05       2.6371167660550781e-04
   1.3200000000000005e+00       2.6861679204440289e-04       3.2143378829174953e-05       1.6821997196732971e-05       2.6388331741707149e-04
   1.3600000000000005e+00       2.6849446646256251e-04       3.2315723816059062e-05       1.6759914466952638e-05       2.6386193767860268e-04
   1.4000000000000006e+00       2.6857969231811589e-04       3.2819425685862128e-05       1.6609655059080072e-05       2.6382895058913808e-04
   1.4400000000000006e+00       2.6895881820821946e-04       3.3682776594695201e-05       1.6559454329330219e-05       2.6410536273238216e-04
   1.4800000000000006e+00       2.6908029935727881e-04       3.4390954554577540e-05       1.6667639460738065e-05       2.6427827328097750e-04
   1.5200000000000007e+00       2.6902626767626251e-04       3.5076406777932404e-05       1.6689758691710329e-05       2.6421608766499766e-04
   1.5600000000000007e+00       2.6914136945918008e-04       3.5631912529045401e-05       1.6696883564848132e-05       2.6429389208172736e-04
   1.6000000000000008e+00       2.6913090713692273e-04       3.6039438236348935e-05       1.6712818734994411e-05       2.6427361553232182e-04
   1.6400000000000008e+00       2.6960777182544004e-04       3.6314873533863975e-05       1.6858901181654647e-05       2.6462507242309730e-04
   1.6800000000000008e+00       2.6953589646062405e-04       3.6473657987133957e-05       1.6790730331773594e-05       2.6463546519175896e-04
   1.7200000000000009e+00       2.6963291614265014e-04       3.7523043053598453e-05       1.6863848424011267e-05       2.6461711772522023e-04
   1.7600000000000009e+00       2.6951697230663248e-04       3.8674195144767990e-05       1.6925553326937825e-05       2.6453087312092280e-04
   1.8000000000000009e+00       2.7014389519321711e-04       3.9802687812436512e-05       1.7199345999299513e-05       2.6493735704537111e-04
   1.8400000000000010e+00       2.7009970119410760e-04       4.0847478557227975e-05       1.7274781103306751e-05       2.6491910099335367e-04
   1.8800000000000010e+00       2.7017828956095159e-04       4.1764299665993519e-05       1.7000009117283913e-05       2.6496937325115073e-04
   1.9200000000000010e+00       2.7019218321970871e-04       4.2513950387264707e-05       1.6917587209407046e-05       2.6495963179272658e-04
   1.9600000000000011e+00       2.7071646291759976e-04       4.3082116088262326e-05       1.7137447960870511e-05       2.6541030719042647e-04
   2.0000000000000009e+00       2.7100122415450744e-04       4.3476870097763189e-05       1.7297907368300434e-05       2.6564792856000708e-04
   2.0400000000000009e+00       2.7115676203148624e-04       4.3681252696405519e-05       1.7325361479885908e-05       2.6576967282606055e-04
   2.0800000000000010e+00       2.7115849523440375e-04       4.4098431387899879e-05       1.7319034803428024e-05       2.6580682321259309e-04
   2.1200000000000010e+00       2.7152477558395468e-04       4.4775637242149928e-05       1.7303805927798317e-05       2.6610775320988668e-04
   2.1600000000000010e+00       2.7156285584229855e-04       4.5387139638951163e-05       1.7149163020028508e-05       2.6599753012599705e-04
   2.2000000000000011e+00       2.7148729649202174e-04       4.5924158882570948e-05       1.7158997756379376e-05       2.6605388205423031e-04
   2.2400000000000011e+00       2.7178524118036477e-04       4.6360203432197672e-05       1.7282831089978451e-05       2.6627730617165946e-04
   2.2800000000000011e+00       2.7209251736960770e-04       4.6691822542711410e-05       1.7547828815149602e-05       2.6657084873112021e-04
   2.3200000000000012e+00       2.7222662856806818e-04       4.6966397687149444e-05       1.7820260985465676e-05       2.6667480432724457e-04
   2.3600000000000012e+00       2.7249586458341131e-04       4.7279433168927383e-05       1.7991425561566947e-05       2.6679031828783341e-04
   2.4000000000000012e+00       2.7305021628002118e-04       4.7757037003590625e-05       1.7982731563844518e-05       2.6721858353053390e-04
   2.4400000000000013e+00       2.7268145062655434e-04       4.8833058980180960e-05       1.7664192041092507e-05       2.6698219221326069e-04
   2.4800000000000013e+00       2.7291682854847137e-04       4.9859006732824942e-05       1.7594691933939790e-05       2.6712946932135187e-04
   2.5200000000000014e+00       2.7329926628269773e-04       5.0810175254572644e-05       1.7688190178556460e-05       2.6743553627731103e-04
   2.5600000000000014e+00       2.7372383019047482e-04       5.1664225606102009e-05       1.8028193959746262e-05       2.6781189905012397e-04
   2.6000000000000014e+00       2.7418762356475209e-04       5.2387175545806988e-05       1.8224301079366920e-05       2.6818407317830877e-04
   2.6400000000000015e+00       2.7423392008279557e-04       5.2984781098856784e-05       1.8094126701625754e-05       2.6824529761282232e-04
   2.6800000000000015e+00       2.7406303851234903e-04       5.3490685691296858e-05       1.8026127833038259e-05       2.6808719010117934e-04
   2.7200000000000015e+00       2.7423724795822983e-04       5.3972625719364300e-05       1.8152305229733576e-05       2.6823606381851702e-04
   2.7600000000000016e+00       2.7461007045251161e-04       5.4439169663265538e-05       1.8366280291658278e-05       2.6858591871624469e-04
   2.8000000000000016e+00       2.7491567741025227e-04       5.4904067934407111e-05       1.8527441119100046e-05       2.6879684024844137e-04
   2.8400000000000016e+00       2.7536475375575047e-04       5.5360176195991423e-05       1.8601597909568123e-05       2.6909082072037132e-04
   2.8800000000000017e+00       2.7568900552283086e-04       5.5797063460892778e-05       1.8629218741553805e-05       2.6946278184221542e-04
   2.9200000000000017e+00       2.7550318732120403e-04       5.6219083459111799e-05       1.8404954214309898e-05       2.6930775622349267e-04
   2.9600000000000017e+00       2.7538673174110203e-04       5.6633252726076230e-05       1.8306709022752138e-05       2.6922779627416144e-04
   3.0000000000000018e+00       2.7561753288060442e-04       5.7043869663779571e-05       1.8378585133967090e-05       2.6939739033447318e-04
   3.0400000000000018e+00       2.7648130163347088e-04       5.7435553237123581e-05       1.8677232489602776e-05       2.7002860139808244e-04
   3.0800000000000018e+00       2.7670350373926487e-04       5.8354224048566962e-05       1.8872502675503779e-05       2.7025188625064232e-04
   3.1200000000000019e+00       2.7705329976220852e-04       5.9464350085147360e-05       1.8942672041492669e-05       2.7052121642536810e-04
   3.1600000000000019e+00       2.7713852933130602e-04       6.0566909697283616e-05       1.8811045398918626e-05       2.7049337988871886e-04
   3.2000000000000020e+00       2.7718227835428326e-04       6.1600058752880795e-05       1.8804121662748982e-05       2.7054511150009851e-04
   3.2400000000000020e+00       2.7723850018572294e-04       6.2536614628885587e-05       1.8616905850905174e-05       2.7054215415404009e-04
   3.2800000000000020e+00       2.7775015177531709e-04       6.3378756640448269e-05       1.8765500780104092e-05       2.7098681300255658e-04
   3.3200000000000021e+00       2.7819545248874148e-04       6.4099699615023084e-05       1.9064677717663577e-05       2.7139589031776988e-04
   3.3600000000000021e+00       2.7825253863833119e-04       6.4627406491974266e-05       1.9293170448665026e-05       2.7138420717025177e-04
   3.4000000000000021e+00       2.7814119069176498e-04       6.4906386861537317e-05       1.9114684480653533e-05       2.7113119814344287e-04
   3.4400000000000022e+00       2.7867057727136164e-04       6.4923578174668178e-05       1.9048994419115413e-05       2.7159451469220585e-04
   3.4800000000000022e+00       2.7907229678000227e-04       6.4669501581642526e-05       1.9139029216624550e-05       2.7205328100756522e-04
   3.5200000000000022e+00       2.7923431768288966e-04       6.4131160974874042e-05       1.9267830269321082e-05       2.7223271020204986e-04
   3.5600000000000023e+00       2.7929516155934814e-04       6.3330626708856108e-05       1.9468538649276923e-05       2.7211459864700876e-04
   3.6000000000000023e+00       2.7939030488286279e-04       6.2336212807951485e-05       1.9852718064959892e-05       2.7228198676544586e-04
   3.6400000000000023e+00       2.8006083681543774e-04       6.2629074242878609e-05       2.0125097825505673e-05       2.7278830659377271e-04
   3.6800000000000024e+00       2.8030038992339136e-04       6.3411478666222307e-05       2.0093843199681822e-05       2.7305950134768340e-04
   3.7200000000000024e+00       2.8032679521359784e-04       6.4085319612739616e-05       1.9909421399066654e-05       2.7308423933344379e-04
   3.7600000000000025e+00       2.8075570807745164e-04       6.4592775787448653e-05       1.9907137549939277e-05       2.7336191031704452e-04
   3.8000000000000025e+00       2.8088410027129486e-04       6.4885882364014820e-05       2.0023967177112431e-05       2.7348747273734091e-04
   3.8400000000000025e+00       2.8100864531416519e-04       6.4926677441042005e-05       1.9966827437124451e-05       2.7367260439314033e-04
   3.8800000000000026e+00       2.8144468734442253e-04       6.5630218123493897e-05       1.9973871318083250e-05       2.7412745116840948e-04
   3.9200000000000026e+00       2.8181611115201603e-04       6.6760210765665084e-05       2.0026536210143247e-05       2.7429475748456727e-04
   3.9600000000000026e+00       2.8189485921402142e-04       6.7389519551690747e-05       2.0098448626389560e-05       2.7435232685597410e-04
   4.0000000000000027e+00       2.8233519066459738e-04       6.7467417612115011e-05       2.0197706467862580e-05       2.7460677243158727e-04
   4.0400000000000027e+00       2.8283898470956144e-04       6.7155789037594448e-05       2.0192820890136352e-05       2.7492927966259976e-04
   4.0800000000000027e+00       2.8286454279014971e-04       6.6829132731426524e-05       2.0085199015110251e-05       2.7510554018112015e-04
   4.1200000000000028e+00       2.8313520946923282e-04       6.6987565685431983e-05       2.0482440361929008e-05       2.7544857437024469e-04
   4.1600000000000028e+00       2.8342329443463784e-04       6.7969045394476209e-05       2.0825909342608399e-05       2.7565461432386940e-04
   4.2000000000000028e+00       2.8405776761001808e-04       6.9584551713833517e-05       2.1221924558832677e-05       2.7613170871285147e-04
   4.2400000000000029e+00       2.8446224971001409e-04       7.1196636121839422e-05       2.1491603049266534e-05       2.7657131180210148e-04
   4.2800000000000029e+00       2.8412202161754428e-04       7.2258849355128274e-05       2.1184584707470690e-05       2.7639378931508513e-04
   4.3200000000000029e+00       2.8454897590810999e-04       7.3448342912545112e-05       2.1236752968916592e-05       2.7657745631104599e-04
   4.3600000000000030e+00       2.8516427020639277e-04       7.5245270439202149e-05       2.1432436306772501e-05       2.7699613511634514e-04
   4.4000000000000030e+00       2.8571184960222897e-04       7.6555486497029769e-05       2.1546525874041551e-05       2.7750989895429675e-04
   4.4400000000000031e+00       2.8551001694999869e-04       7.7246741951036930e-05       2.1566089176849736e-05       2.7759266512999465e-04
   4.4800000000000031e+00       2.8586526621601408e-04       7.8564200008965297e-05       2.1650719571000202e-05       2.7790901245257181e-04
   4.5200000000000031e+00       2.8604566695530209e-04       7.9348383336756841e-05       2.1548849118637607e-05       2.7794623691215206e-04
   4.5600000000000032e+00       2.8659570484280132e-04       7.9498366104585751e-05       2.1289200146637669e-05       2.7825046719438888e-04
   4.6000000000000032e+00       2.8705486767151620e-04       7.9247146950680040e-05       2.1223866003933423e-05       2.7857280276254485e-04
   4.6400000000000032e+00       2.8711364257086390e-04       7.9125169239619063e-05       2.1549790383366784e-05       2.7879513080784012e-04
   4.6800000000000033e+00       2.8697278654926547e-04       8.1092228959040382e-05       2.1629547578931927e-05       2.7877179502073417e-04
   4.7200000000000033e+00       2.8796242816867348e-04       8.3038765702445215e-05       2.1905562786685589e-05       2.7956740361565743e-04
   4.7600000000000033e+00       2.8812856221499701e-04       8.4575891270886273e-05       2.1773050822926721e-05       2.7986826283694547e-04
   4.8000000000000034e+00       2.8862511854458076e-04       8.5738848869451264e-05       2.1853700252201740e-05       2.8039093880147519e-04
   4.8400000000000034e+00       2.8893037449183025e-04       8.7720748548429493e-05       2.2178368085425709e-05       2.8064467372123053e-04
   4.8800000000000034e+00       2.8925996440856450e-04       8.8363487499143668e-05       2.2443742180371975e-05       2.8087500867457753e-04
   4.9200000000000035e+00       2.8974184519011705e-04       8.8059351372692191e-05       2.2195072466154239e-05       2.8103440908393518e-04
   4.9600000000000035e+00       2.8967857115925626e-04       8.7750382138104639e-05       2.2036193545263269e-05       2.8096134004619984e-04
   5.0000000000000036e+00       2.8946994814718304e-04       8.8142722225213673e-05       2.2221881277233666e-05       2.8085971376462260e-04
   5.0400000000000036e+00       2.9009356952307210e-04       8.9384587792229749e-05       2.2501078197853707e-05       2.8140347949635506e-04
   5.0800000000000036e+00       2.9053501063024275e-04       9.0742943997165491e-05       2.2631641193357409e-05       2.8201588975848395e-04
   5.1200000000000037e+00       2.9137555594644748e-04       9.1763137819374371e-05       2.2963169587617248e-05       2.8269630404402556e-04
   5.1600000000000037e+00       2.9220747830066606e-04       9.2183013708657427e-05       2.3290681247586275e-05       2.8325309206303359e-04
   5.2000000000000037e+00       2.9225735390402477e-04       9.2141295644258123e-05       2.3349569267651762e-05       2.8343008423930123e-04
   5.2400000000000038e+00       2.9201539316852672e-04       9.2044397694100187e-05       2.3155782249588439e-05       2.8338603505444974e-04
   5.2800000000000038e+00       2.9219218774610987e-04       9.1911327197654667e-05       2.2890430868081288e-05       2.8350166730752203e-04
   5.3200000000000038e+00       2.9253078812351924e-04       9.1910734799040196e-05       2.2978856219273141e-05       2.8376586234900357e-04
   5.3600000000000039e+00       2.9307672955556990e-04       9.2369189907783749e-05       2.3226768864077912e-05       2.8419781145387895e-04
   5.4000000000000039e+00       2.9347160603322193e-04       9.2948450740822059e-05       2.3570024148254688e-05       2.8463307492869092e-04
   5.4400000000000039e+00       2.9404356739922311e-04       9.3140078185354518e-05       2.3628266456155637e-05       2.8505989318367724e-04
   5.4800000000000040e+00       2.9449836552435614e-04       9.2636475261475505e-05       2.3413507037974518e-05       2.8548215801632972e-04
   5.5200000000000040e+00       2.9479036985477893e-04       9.1434323937498020e-05       2.3298260274871371e-05       2.8572297724459051e-04
   5.5600000000000041e+00       2.9501582167576067e-04       9.0790997523216917e-05       2.3458959476446761e-05       2.8595042574742656e-04
   5.6000000000000041e+00       2.9579792528273757e-04       9.1304696517640959e-05       2.3918037379512324e-05       2.8676385188939945e-04
   5.6400000000000041e+00       2.9647817524503401e-04       9.2183744751312387e-05       2.4181407121919304e-05       2.8735034606301176e-04
   5.6800000000000042e+00       2.9706789147727691e-04       9.2169994196250463e-05       2.4112925282131519e-05       2.8778547395967704e-04
   5.7200000000000042e+00       2.9778308013639874e-04       9.0695116584946610e-05       2.4133617028627297e-05       2.8827355894201558e-04
   5.7600000000000042e+00       2.9792702378970130e-04       8.8092741788855773e-05       2.4364946846013747e-05       2.8859151890342868e-04
   5.8000000000000043e+00       2.9814009865911258e-04       8.6325621643800602e-05       2.4525726237686490e-05       2.8885161186928112e-04
   5.8400000000000043e+00       2.9910776953472393e-04       8.6233297294024684e-05       2.4901692579319647e-05       2.8955978528322343e-04
   5.8800000000000043e+00       2.9962787396410259e-04       8.7206560299489861e-05       2.5277968618273783e-05       2.9009936594183964e-04
   5.9200000000000044e+00       2.9998388208510318e-04       8.8083154709866246e-05       2.5473399850883962e-05       2.9044154993291085e-04
   5.9600000000000044e+00       3.0064270639631655e-04       8.7654557421092491e-05       2.5733780754357707e-05       2.9090542064898255e-04
   6.0000000000000044e+00       3.0084675790273098e-04       8.5450940485697503e-05       2.5880485030343318e-05       2.9120400757182092e-04
   6.0400000000000045e+00       3.0140827679800446e-04       8.2972775639976432e-05       2.5818688688115134e-05       2.9167733469921112e-04
   6.0800000000000045e+00       3.0201976020284105e-04       8.3153502587314805e-05       2.5981041757289982e-05       2.9217224182326198e-04
   6.1200000000000045e+00       3.0244480202141962e-04       8.3082021290552439e-05       2.6427227634971937e-05       2.9264310830403277e-04
   6.1600000000000046e+00       3.0300194677819556e-04       8.3386135459697283e-05       2.6671640321157807e-05       2.9311897738234512e-04
   6.2000000000000046e+00       3.0343337912922978e-04       8.4099178961185602e-05       2.6822967955436861e-05       2.9340069473470708e-04
   6.2400000000000047e+00       3.0382526132930794e-04       8.4725031122585994e-05       2.6860772940002164e-05       2.9374891550789213e-04
   6.2800000000000047e+00       3.0416351480084744e-04       8.5007510591464597e-05       2.7168096779065652e-05       2.9419037576501692e-04
   6.3200000000000047e+00       3.0457655392947990e-04       8.4936083410501258e-05       2.7643375576036159e-05       2.9458868660667975e-04
   6.3600000000000048e+00       3.0559426179055767e-04       8.4573280390832370e-05       2.7944352420319610e-05       2.9549139386017694e-04
   6.4000000000000048e+00       3.0614319339272727e-04       8.4280482808778932e-05       2.7870451356372097e-05       2.9578055615039873e-04
   6.4400000000000048e+00       3.0673469030871890e-04       8.4133500673790122e-05       2.7813671196574058e-05       2.9634262435585668e-04
   6.4800000000000049e+00       3.0737122059159818e-04       8.3779683944762667e-05       2.7795465408373848e-05       2.9697671010358722e-04
   6.5200000000000049e+00       3.0801965830876447e-04       8.3420149340356431e-05       2.7908632133275128e-05       2.9777141372033892e-04
   6.5600000000000049e+00       3.0823851424410158e-04       8.3243133069343212e-05       2.8006101525363700e-05       2.9818002537897111e-04
   6.6000000000000050e+00       3.0904755104569086e-04       8.2825635429373392e-05       2.8616782960353326e-05       2.9873475438019860e-04
   6.6400000000000050e+00       3.0968814367732028e-04       8.2067696647257526e-05       2.9163710404257290e-05       2.9934336001326755e-04
   6.6800000000000050e+00       3.1010254164944451e-04       8.1453851340533912e-05       2.9061535836908788e-05       2.9971486865298263e-04
   6.7200000000000051e+00       3.1063599092754583e-04       8.3319856548477389e-05       2.8647907355476797e-05       3.0048729195210583e-04
   6.7600000000000051e+00       3.1215184853496250e-04       8.5174475269576876e-05       2.9057190263633722e-05       3.0182055293729708e-04
   6.8000000000000052e+00       3.1316137477352738e-04       8.6697221150384897e-05       2.9844516106050415e-05       3.0264753595631879e-04
   6.8400000000000052e+00       3.1292035147099056e-04       8.7581366972253462e-05       2.9862673026424556e-05       3.0246298666472847e-04
   6.8800000000000052e+00       3.1343324422502622e-04       8.7812509347785756e-05       2.9500485332781121e-05       3.0270779633711386e-04
   6.9200000000000053e+00       3.1462329800401132e-04       8.7426987506394012e-05       2.9469493170256347e-05       3.0376448389735127e-04
   6.9600000000000053e+00       3.1514499509047053e-04       8.7914427213049373e-05       2.9999618995888636e-05       3.0459550839266261e-04
   7.0000000000000053e+00       3.1575638659257923e-04       8.9190639206139575e-05       3.0579630096861555e-05       3.0522949680006535e-04
   7.0400000000000054e+00       3.1584115020505735e-04       9.0450873002113162e-05       3.0634209557869089e-05       3.0534279967391205e-04
   7.0800000000000054e+00       3.1608830732140678e-04       9.1659945881132016e-05       3.0493964642171671e-05       3.0550013294747285e-04
   7.1200000000000054e+00       3.1710153935044411e-04       9.2785026235104137e-05       3.0667039008527253e-05       3.0635818007724111e-04
   7.1600000000000055e+00       3.1828264718370330e-04       9.3808196519254991e-05       3.1194493584428402e-05       3.0756482270496142e-04
   7.2000000000000055e+00       3.1905134489336646e-04       9.4739431859626268e-05       3.1800107408005572e-05       3.0822249079115124e-04
   7.2400000000000055e+00       3.1928171401388321e-04       9.5619843841670429e-05       3.1998557989291749e-05       3.0843752452850267e-04
   7.2800000000000056e+00       3.1984606942951415e-04       9.6459813792843923e-05       3.2020071595138911e-05       3.0877062853539228e-04
   7.3200000000000056e+00       3.2014432010142162e-04       9.7236699183371209e-05       3.2164210425911117e-05       3.0921668031528719e-04
   7.3600000000000056e+00       3.2131031098726464e-04       9.7939330941051241e-05       3.2408547519073765e-05       3.1046571653293461e-04
   7.4000000000000057e+00       3.2294195677190019e-04       9.8571044192238805e-05       3.2602463331917034e-05       3.1177877539202497e-04
   7.4400000000000057e+00       3.2363097751501564e-04       9.9114168318977503e-05       3.2848864774006461e-05       3.1249074189789670e-04
   7.4800000000000058e+00       3.2424356216299654e-04       9.9551726192547647e-05       3.3341643547123853e-05       3.1324119859410797e-04
   7.5200000000000058e+00       3.2525326835091659e-04       9.9888385642087359e-05       3.3932916254543191e-05       3.1420606168992637e-04
   7.5600000000000058e+00       3.2600049106184685e-04       1.0012696728398446e-04       3.4141529434664333e-05       3.1506006240629252e-04
   7.6000000000000059e+00       3.2695439898817910e-04       1.0027096222147309e-04       3.4085945630225379e-05       3.1579109535199176e-04
   7.6400000000000059e+00       3.2823926619910630e-04       1.0034363351987912e-04       3.4237693634960563e-05       3.1692249085565969e-04
   7.6800000000000059e+00       3.2972290531463534e-04       1.0137315404322600e-04       3.4721233605869344e-05       3.1830588892446877e-04
   7.7200000000000060e+00       3.3118126644492629e-04       1.0258695791138147e-04       3.5192396222786722e-05       3.1963189271638645e-04
   7.7600000000000060e+00       3.3140463242877492e-04       1.0342165186162255e-04       3.5306262657070522e-05       3.1998286881986741e-04
   7.8000000000000060e+00       3.3195737912632118e-04       1.0483468966091935e-04       3.5503306777063051e-05       3.2054231709441555e-04
   7.8400000000000061e+00       3.3290367960527555e-04       1.0573316450411526e-04       3.6023556925061092e-05       3.2151910026969710e-04
   7.8800000000000061e+00       3.3452652076681208e-04       1.0576412114586713e-04       3.6510790105492074e-05       3.2293579449547218e-04
   7.9200000000000061e+00       3.3556145792589312e-04       1.0563642381505201e-04       3.6681023892743588e-05       3.2379497676939299e-04
   7.9600000000000062e+00       3.3584346093057442e-04       1.0644289554296325e-04       3.6519716138806927e-05       3.2399905153087803e-04
   8.0000000000000053e+00       3.3674311149549179e-04       1.0687890785367168e-04       3.6759113741413510e-05       3.2485647768064666e-04
   8.0400000000000045e+00       3.3817626477492918e-04       1.0782056973486928e-04       3.7276193930846100e-05       3.2616147873694722e-04
   8.0800000000000036e+00       3.3944542241627390e-04       1.0965949672911409e-04       3.7680594538953441e-05       3.2766815861448025e-04
   8.1200000000000028e+00       3.4038020684494058e-04       1.1201237537721337e-04       3.7848561140934419e-05       3.2849429640661082e-04
   8.1600000000000019e+00       3.4173077748217971e-04       1.1426342386035704e-04       3.7856448900215595e-05       3.2953404948228863e-04
   8.2000000000000011e+00       3.4262503879524197e-04       1.1573656619353340e-04       3.8184294557550273e-05       3.3033381055433929e-04
   8.2400000000000002e+00       3.4328669538983864e-04       1.1801709845292777e-04       3.8708735098666118e-05       3.3113445787821149e-04
   8.2799999999999994e+00       3.4435808284376642e-04       1.2016350771724225e-04       3.9252004642624802e-05       3.3229668956242435e-04
   8.3199999999999985e+00       3.4534481297947051e-04       1.2202995793524107e-04       3.9761712456652527e-05       3.3318226522465675e-04
   8.3599999999999977e+00       3.4612211926151281e-04       1.2355663964263528e-04       4.0077926937408356e-05       3.3389970691541588e-04
   8.3999999999999968e+00       3.4719803575647998e-04       1.2479062474393828e-04       4.0251034247763111e-05       3.3471929553519547e-04
   8.4399999999999959e+00       3.4823849722943922e-04       1.2584180506061446e-04       4.0424818330263603e-05       3.3573784206482457e-04
   8.4799999999999951e+00       3.4994091131493766e-04       1.2679985708095447e-04       4.0741538141789548e-05       3.3745625755866507e-04
   8.5199999999999942e+00       3.5110586692063824e-04       1.2797561914470050e-04       4.0609969823620504e-05       3.3863103404956860e-04
   8.5599999999999934e+00       3.5223684867911317e-04       1.2960109844537335e-04       4.0750935610216337e-05       3.3980640653577841e-04
   8.5999999999999925e+00       3.5300269162870639e-04       1.3172636833611744e-04       4.1168210704927338e-05       3.4047711001786754e-04
   8.6399999999999917e+00       3.5438962581532999e-04       1.3419261433805278e-04       4.1723020587528773e-05       3.4175192562856035e-04
   8.6799999999999908e+00       3.5552167107967439e-04       1.3665893285414539e-04       4.2087774452733536e-05       3.4283545523269214e-04
   8.7199999999999900e+00       3.5645834176926695e-04       1.3878086049430962e-04       4.2076647856859652e-05       3.4366743895236575e-04
   8.7599999999999891e+00       3.5725219997919121e-04       1.4024830571073826e-04       4.2113240541054145e-05       3.4453921307345075e-04
   8.7999999999999883e+00       3.5843098773327811e-04       1.4085431823430665e-04       4.2388690676136693e-05       3.4574693957421375e-04
   8.8399999999999874e+00       3.6043719719621500e-04       1.4099912314754611e-04       4.2863381986030588e-05       3.4747002726738221e-04
   8.8799999999999866e+00       3.6214699832458759e-04       1.4139018279985904e-04       4.3050147723065289e-05       3.4884958922247499e-04
   8.9199999999999857e+00       3.6223674234032717e-04       1.4267668264911362e-04       4.2836680069000511e-05       3.4906394978598151e-04
   8.9599999999999849e+00       3.6321620550053095e-04       1.4480488844815853e-04       4.2762450429320092e-05       3.5005974191255158e-04
   8.9999999999999840e+00       3.6531825558268788e-04       1.4721866651671390e-04       4.3378538018647466e-05       3.5207916263527465e-04
   9.0399999999999832e+00       3.6715624138539344e-04       1.4894780052646925e-04       4.4176263452467692e-05       3.5408374153383509e-04
   9.0799999999999823e+00       3.6787581363516243e-04       1.4954333621142036e-04       4.4223677688284043e-05       3.5471466982162368e-04
   9.1199999999999815e+00       3.6902346492704826e-04       1.4950093372985906e-04       4.4261699419747882e-05       3.5566260823192492e-04
   9.1599999999999806e+00       3.7033686246081145e-04       1.4958495236252085e-04       4.4347745715473632e-05       3.5686688196009600e-04
   9.1999999999999797e+00       3.7180657551910120e-04       1.5040767791789933e-04       4.4702147320441145e-05       3.5826284337679704e-04
   9.2399999999999789e+00       3.7335394469716228e-04       1.5174785214864427e-04       4.5169069863986802e-05       3.5972045199424808e-04
   9.2799999999999780e+00       3.7475358887436721e-04       1.5293334120910308e-04       4.5492637356463286e-05       3.6099427617857459e-04
   9.3199999999999772e+00       3.7538611650177563e-04       1.5417527074522864e-04       4.5733344899061646e-05       3.6171350254691191e-04
   9.3599999999999763e+00       3.7613901506269442e-04       1.5842118382382927e-04       4.5948475705864478e-05       3.6268484068973142e-04
   9.3999999999999755e+00       3.7724916419783753e-04       1.6260103927325992e-04       4.6047449239497159e-05       3.6370713428555447e-04
   9.4399999999999746e+00       3.7885223188680479e-04       1.6671768121826177e-04       4.6369922313124491e-05       3.6487431244211277e-04
   9.4799999999999738e+00       3.8033927539901619e-04       1.7076637789426402e-04       4.6764177501081746e-05       3.6639043824124827e-04
   9.5199999999999729e+00       3.8210508018134831e-04       1.7475808363018853e-04       4.7397484026502940e-05       3.6824631597063878e-04
   9.5599999999999721e+00       3.8399629487115451e-04       1.7869562139236013e-04       4.8082658637141054e-05       3.7007566058541697e-04
   9.5999999999999712e+00       3.8552588040926497e-04       1.8257591461487489e-04       4.8116937193023773e-05       3.7154388857756331e-04
   9.6399999999999704e+00       3.8730252888863407e-04       1.8640338644685596e-04       4.7954810539374017e-05       3.7313970184183962e-04
   9.6799999999999695e+00       3.8917412327115782e-04       1.9017503256680193e-04       4.8064668395817446e-05       3.7497138038350316e-04
   9.7199999999999687e+00       3.9031823470967722e-04       1.9387710927760678e-04       4.8685142542301617e-05       3.7619094000450603e-04
   9.7599999999999678e+00       3.9107367054345949e-04       1.9751043954307362e-04       4.9327852491278399e-05       3.7690494220426617e-04
   9.7999999999999670e+00       3.9187112482886249e-04       2.0109054207452669e-04       4.9531229394831327e-05       3.7768771723506960e-04
   9.8399999999999661e+00       3.9324480925120430e-04       2.0460147196298955e-04       4.9632924788816633e-05       3.7907086453564231e-04
   9.8799999999999653e+00       3.9549919202600101e-04       2.0802928727258174e-04       4.9916048986160493e-05       3.8110833453907495e-04
   9.9199999999999644e+00       3.9790878246549180e-04       2.1137719191272248e-04       5.0539659059247618e-05       3.8324900916914093e-04
   9.9599999999999635e+00       3.9993748202980713e-04       2.1465320907853612e-04       5.1239227615502078e-05       3.8502465851442580e-04
   9.9999999999999627e+00       4.0144445125294282e-04       2.1786679617642838e-04       5.1699110670503958e-05       3.8640671262268157e-04
   1.0000000000000000e+01       4.0144445125294288e-04       2.1786679617593206e-04       5.1699110670559679e-05       3.8640671262345672e-04


==> abcflow-vm4-28-56.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       6.8287872772823256e-05       3.3306690738754696e-16       3.0070020213731322e-06       6.6943700992676746e-05
   4.0000000000000001e-02       6.7237465958436610e-05       6.6869928967070622e-07       2.7901018341536122e-06       6.6285112128169291e-05
   8.0000000000000002e-02       6.7426215109027204e-05       1.0841467347086189e-06       2.8043435823575261e-06       6.6399647674790318e-05
   1.2000000000000000e-01       6.7393074593602071e-05       1.4314218329107046e-06       2.8010285462800621e-06       6.6387644075931437e-05
   1.6000000000000000e-01       6.7319658970236597e-05       1.8724414811352776e-06       2.8001335663950101e-06       6.6328646308444933e-05
   2.0000000000000001e-01       6.7351409605420084e-05       2.2730642475559119e-06       2.7985530410294297e-06       6.6354056990163506e-05
   2.4000000000000002e-01       6.7411842301388382e-05       2.7245866724484718e-06       2.8438134566207213e-06       6.6400102337604917e-05
   2.8000000000000003e-01       6.7457069091522544e-05       3.1786781026135455e-06       2.8837576148050934e-06       6.6427842424468691e-05
   3.2000000000000001e-01       6.7486854880590915e-05       3.6275311619617028e-06       2.8636063772765717e-06       6.6455905553280311e-05
   3.5999999999999999e-01       6.7513361348064374e-05       4.0774468716439598e-06       2.8353893828870491e-06       6.6457202354597709e-05
   3.9999999999999997e-01       6.7528022108311202e-05       4.5287737363909033e-06       2.8322210703331374e-06       6.6464331132393904e-05
   4.3999999999999995e-01       6.7544403610279817e-05       4.9735373969855995e-06       2.8347855190188478e-06       6.6481781135576797e-05
   4.7999999999999993e-01       6.7613690212824061e-05       5.4080446136354311e-06       2.8522084574289846e-06       6.6528026911309617e-05
   5.1999999999999991e-01       6.7656754155941056e-05       5.8276846373775194e-06       2.8719618170359901e-06       6.6550717584384320e-05
   5.5999999999999994e-01       6.7655713344474963e-05       6.2343843995157268e-06       2.8834304316456324e-06       6.6547427574249469e-05
   5.9999999999999998e-01       6.7683115133772019e-05       6.6348809725691441e-06       2.8986721178324867e-06       6.6575436599742462e-05
   6.4000000000000001e-01       6.7770700268338118e-05       7.0325127043351510e-06       2.9065289468403039e-06       6.6642566127471525e-05
   6.8000000000000005e-01       6.7794791064981351e-05       7.4303370410842406e-06       2.9026232913249784e-06       6.6645200440222901e-05
   7.2000000000000008e-01       6.7807940523905918e-05       7.8293503153444504e-06       2.9232488041484085e-06       6.6655480336416575e-05
   7.6000000000000012e-01       6.7917711661274731e-05       8.2256232961231648e-06       2.9669194386369670e-06       6.6731889530795833e-05
   8.0000000000000016e-01       6.7934915500779600e-05       8.6170393905463182e-06       2.9689225831609599e-06       6.6737822225313193e-05
   8.4000000000000019e-01       6.7951392439752258e-05       8.9935467915129974e-06       2.9728415687902425e-06       6.6761658614497216e-05
   8.8000000000000023e-01       6.8043183285200709e-05       9.3445578195100424e-06       2.9615517913699203e-06       6.6813821741741885e-05
   9.2000000000000026e-01       6.8052573125536509e-05       9.6570592270296977e-06       2.9673694120897747e-06       6.6819182699682489e-05
   9.6000000000000030e-01       6.8084724529699725e-05       9.9228792521503856e-06       3.0178039939546757e-06       6.6875594291319903e-05
   1.0000000000000002e+00       6.8153459197713772e-05       1.0137652335097462e-05       3.0348523258652320e-06       6.6918606634104195e-05
   1.0400000000000003e+00       6.8171974411711117e-05       1.0303796482923928e-05       2.9925869409306906e-06       6.6932763610836647e-05
   1.0800000000000003e+00       6.8211970520555307e-05       1.0420536690604380e-05       2.9814225004959694e-06       6.6972229593567514e-05
   1.1200000000000003e+00       6.8278866427371566e-05       1.0484857337035127e-05       3.0099972825407921e-06       6.7013491554881939e-05
   1.1600000000000004e+00       6.8314223286213707e-05       1.0493139040292430e-05       3.0224562219385995e-06       6.7021787720097790e-05
   1.2000000000000004e+00       6.8372488810638290e-05       1.0443539959742342e-05       3.0307686255736660e-06       6.7067796637534517e-05
   1.2400000000000004e+00       6.8427011906768147e-05       1.0654440935326732e-05       3.0793362478151356e-06       6.7111165511653280e-05
   1.2800000000000005e+00       6.8386054102267160e-05       1.0880615344660010e-05       3.1073379134059262e-06       6.7084430537049720e-05
   1.3200000000000005e+00       6.8430731731036705e-05       1.1065331665752828e-05       3.1086041823586345e-06       6.7117845353097664e-05
   1.3600000000000005e+00       6.8517459750176170e-05       1.1209627251985684e-05       3.1213316187179809e-06       6.7177578427195380e-05
   1.4000000000000006e+00       6.8548245820798025e-05       1.1324752498876572e-05       3.1160398180205301e-06       6.7193362691195794e-05
   1.4400000000000006e+00       6.8571085231993492e-05       1.1510110054440087e-05       3.1255884614788791e-06       6.7229079261372005e-05
   1.4800000000000006e+00       6.8604448807524709e-05       1.1828062533673023e-05       3.1437835398738915e-06       6.7262057335275681e-05
   1.5200000000000007e+00       6.8606531960102717e-05       1.2149610664863994e-05       3.1231839821549407e-06       6.7254921556356444e-05
   1.5600000000000007e+00       6.8623117078791171e-05       1.2450822777299293e-05       3.1150112837664155e-06       6.7270125211229417e-05
   1.6000000000000008e+00       6.8704266063883868e-05       1.2701764379120296e-05       3.1725236729490826e-06       6.7333024573302337e-05
   1.6400000000000008e+00       6.8729675548296907e-05       1.2879184056016093e-05       3.1985055543063502e-06       6.7341467260949216e-05
   1.6800000000000008e+00       6.8737493522556199e-05       1.2971657768269663e-05       3.1889923114590131e-06       6.7341248364579883e-05
   1.7200000000000009e+00       6.8798384705431466e-05       1.3001921609618356e-05       3.2188806038294281e-06       6.7399765375654100e-05
   1.7600000000000009e+00       6.8822052988563989e-05       1.3034002325148686e-05       3.1897888441166827e-06       6.7400123701331972e-05
   1.8000000000000009e+00       6.8860993536621655e-05       1.3104043080680879e-05       3.2012686016019440e-06       6.7447931675623931e-05
   1.8400000000000010e+00       6.8919608546617471e-05       1.3353880716486164e-05       3.2568983764461426e-06       6.7476036109361150e-05
   1.8800000000000010e+00       6.8906179463737430e-05       1.3606112767776867e-05       3.2992435671307483e-06       6.7465008989931838e-05
   1.9200000000000010e+00       6.8963633178704723e-05       1.3851157543674917e-05       3.2574241351910025e-06       6.7504205346932041e-05
   1.9600000000000011e+00       6.9000888976434414e-05       1.4081203232970922e-05       3.2200971837025892e-06       6.7560548810722477e-05
   2.0000000000000009e+00       6.9019880137970098e-05       1.4289617591431276e-05       3.2470724792868240e-06       6.7568059984113353e-05
   2.0400000000000009e+00       6.9026965665176619e-05       1.4493097773588293e-05       3.2704527717800963e-06       6.7556212511605591e-05
   2.0800000000000010e+00       6.9107406291454664e-05       1.4640779979810283e-05       3.2853048381391558e-06       6.7629035123811112e-05
   2.1200000000000010e+00       6.9108679833717807e-05       1.4726066668864295e-05       3.2637906874679571e-06       6.7629189972015101e-05
   2.1600000000000010e+00       6.9135276995459726e-05       1.4776733013200603e-05       3.2767920229274788e-06       6.7651426098385206e-05
   2.2000000000000011e+00       6.9169585492880091e-05       1.4771574703461730e-05       3.2661587946355025e-06       6.7687948607337312e-05
   2.2400000000000011e+00       6.9220358171936586e-05       1.4715692593703797e-05       3.3231459940786904e-06       6.7718526918636711e-05
   2.2800000000000011e+00       6.9278697210500335e-05       1.4613338848638874e-05       3.3557038709112361e-06       6.7763209721847847e-05
   2.3200000000000012e+00       6.9283684759729544e-05       1.4647708421474208e-05       3.3739904534699328e-06       6.7787252005787813e-05
   2.3600000000000012e+00       6.9324531025644236e-05       1.4830608108697082e-05       3.3519099234993600e-06       6.7799239151309954e-05
   2.4000000000000012e+00       6.9309088032948847e-05       1.5013104151883397e-05       3.3877609013596848e-06       6.7803265671958812e-05
   2.4400000000000013e+00       6.9371548677894904e-05       1.5195800668895591e-05       3.3543947691817923e-06       6.7833319521917618e-05
   2.4800000000000013e+00       6.9421035981479418e-05       1.5399090292415708e-05       3.3333525642456108e-06       6.7862098216012656e-05
   2.5200000000000014e+00       6.9418338263788580e-05       1.5619005048092028e-05       3.3694292720669979e-06       6.7861820355936264e-05
   2.5600000000000014e+00       6.9509548224982570e-05       1.5855602764022387e-05       3.4076744033509935e-06       6.7946063995761642e-05
   2.6000000000000014e+00       6.9524587356695460e-05       1.6100945619517817e-05       3.3947549814163634e-06       6.7959747714911462e-05
   2.6400000000000015e+00       6.9564382286066504e-05       1.6342523956685287e-05       3.4264416939181179e-06       6.7999249514384005e-05
   2.6800000000000015e+00       6.9685072612349613e-05       1.6597302357373307e-05       3.4860559584422229e-06       6.8097787353345562e-05
   2.7200000000000015e+00       6.9636657632136690e-05       1.6886102343324879e-05       3.4746531550082259e-06       6.8057547089829266e-05
   2.7600000000000016e+00       6.9635618958772751e-05       1.7165418360007640e-05       3.4604034886734110e-06       6.8063753114457477e-05
   2.8000000000000016e+00       6.9736181724384372e-05       1.7428796500275406e-05       3.5025782457312820e-06       6.8127290715264721e-05
   2.8400000000000016e+00       6.9777447809813516e-05       1.7670352141790362e-05       3.5587385124505634e-06       6.8171204299835426e-05
   2.8800000000000017e+00       6.9804786373464756e-05       1.7881389591779882e-05       3.5327249452622158e-06       6.8180200456100193e-05
   2.9200000000000017e+00       6.9878021628847690e-05       1.8046026925420813e-05       3.5141874401451145e-06       6.8241835890804652e-05
   2.9600000000000017e+00       6.9905257754824350e-05       1.8155856556061775e-05       3.5677418871554167e-06       6.8273631919951697e-05
   3.0000000000000018e+00       6.9960247306581139e-05       1.8214088446880217e-05       3.5839236576582372e-06       6.8313116146455715e-05
   3.0400000000000018e+00       7.0025588917593722e-05       1.8217310356124764e-05       3.5528855347323143e-06       6.8336392666603583e-05
   3.0800000000000018e+00       7.0059644146332764e-05       1.8164271840459540e-05       3.5706776705440468e-06       6.8370528915907461e-05
   3.1200000000000019e+00       7.0000816293679021e-05       1.8060660337894665e-05       3.6189069041439455e-06       6.8345700313650397e-05
   3.1600000000000019e+00       7.0071357928733866e-05       1.7903837819472932e-05       3.5927865567250658e-06       6.8390725916899752e-05
   3.2000000000000020e+00       7.0070988676784794e-05       1.8098837169611688e-05       3.5739755960419429e-06       6.8374413136473999e-05
   3.2400000000000020e+00       7.0155279388765075e-05       1.8307860388844381e-05       3.6237883923991683e-06       6.8457994285610346e-05
   3.2800000000000020e+00       7.0199550462335107e-05       1.8458562470376311e-05       3.6371565817596302e-06       6.8487234566902303e-05
   3.3200000000000021e+00       7.0299995807660546e-05       1.8556901979178440e-05       3.6491156498506051e-06       6.8593609881038397e-05
   3.3600000000000021e+00       7.0360598167405999e-05       1.8603518286633190e-05       3.7182261308251036e-06       6.8637134354368695e-05
   3.4000000000000021e+00       7.0466978427987311e-05       1.8597030102420812e-05       3.7684209638448037e-06       6.8691955617977135e-05
   3.4400000000000022e+00       7.0511652941152755e-05       1.8541312324563572e-05       3.7578399401701603e-06       6.8724396245499643e-05
   3.4800000000000022e+00       7.0549669165957527e-05       1.8431755682115957e-05       3.7728572672063639e-06       6.8755684202398651e-05
   3.5200000000000022e+00       7.0479819380707355e-05       1.8267348791705296e-05       3.7447949201027700e-06       6.8711544333782055e-05
   3.5600000000000023e+00       7.0583732947605737e-05       1.8270143534589656e-05       3.7148320025451850e-06       6.8805312694521321e-05
   3.6000000000000023e+00       7.0676411840775362e-05       1.8488883734581723e-05       3.7470345331882210e-06       6.8868670587723214e-05
   3.6400000000000023e+00       7.0666899047204499e-05       1.8694422640824340e-05       3.8588156837975769e-06       6.8859695970044778e-05
   3.6800000000000024e+00       7.0713764991767604e-05       1.8905529383331502e-05       3.8853337548999269e-06       6.8898837193027377e-05
   3.7200000000000024e+00       7.0804189620739312e-05       1.9127603057728966e-05       3.8496423757574021e-06       6.8982521729277915e-05
   3.7600000000000025e+00       7.0800155809041125e-05       1.9360430108544200e-05       3.8046031612030587e-06       6.8968876084671328e-05
   3.8000000000000025e+00       7.0837628145975460e-05       1.9595700573093283e-05       3.8336102808193664e-06       6.8997023422881815e-05
   3.8400000000000025e+00       7.0920776767167005e-05       1.9827003159540543e-05       3.9136403011300616e-06       6.9052781445362794e-05
   3.8800000000000026e+00       7.0974175084836903e-05       2.0055969361429800e-05       3.8846856471037823e-06       6.9100378303163493e-05
   3.9200000000000026e+00       7.1020266624155460e-05       2.0285561971999859e-05       3.9007288897600451e-06       6.9170411870124259e-05
   3.9600000000000026e+00       7.1013802524448337e-05       2.0514993816767894e-05       3.9793907438804666e-06       6.9177737322336153e-05
   4.0000000000000027e+00       7.1083818776799314e-05       2.0739224437250983e-05       4.0028605415803439e-06       6.9202978111687895e-05
   4.0400000000000027e+00       7.1125075321471832e-05       2.0945077290592241e-05       3.9404369460159466e-06       6.9239933147773129e-05
   4.0800000000000027e+00       7.1182859279375244e-05       2.1121552889532920e-05       3.9478164245109896e-06       6.9276206739710399e-05
   4.1200000000000028e+00       7.1225796322333130e-05       2.1264698626373571e-05       3.9804335769702363e-06       6.9333956250664124e-05
   4.1600000000000028e+00       7.1311264737219284e-05       2.1375375957386057e-05       4.0646095983000143e-06       6.9394704919665114e-05
   4.2000000000000028e+00       7.1398214683890941e-05       2.1446831407575023e-05       4.1424474069558612e-06       6.9482381569029218e-05
   4.2400000000000029e+00       7.1459730360105383e-05       2.1467075767339817e-05       4.0774919498656861e-06       6.9508599197556060e-05
   4.2800000000000029e+00       7.1453027428932479e-05       2.1425985977406598e-05       4.0363821965222384e-06       6.9513704379907845e-05
   4.3200000000000029e+00       7.1523066900224265e-05       2.1318321067937670e-05       4.1000567887731322e-06       6.9570612842046099e-05
   4.3600000000000030e+00       7.1561099188006117e-05       2.1139690781986454e-05       4.0672576848380606e-06       6.9623775428099600e-05
   4.4000000000000030e+00       7.1629056137390216e-05       2.0898372161262008e-05       4.0304376686351369e-06       6.9666620320784411e-05
   4.4400000000000031e+00       7.1647502982961434e-05       2.0619259702236197e-05       4.1323206666298702e-06       6.9692936064223295e-05
   4.4800000000000031e+00       7.1725201382545956e-05       2.0371071123249880e-05       4.1348178849013251e-06       6.9753786347893289e-05
   4.5200000000000031e+00       7.1816136254539571e-05       2.0176726453082274e-05       4.0882315056577553e-06       6.9826360642295235e-05
   4.5600000000000032e+00       7.1858522664374578e-05       2.0033930032500292e-05       4.2146833127800073e-06       6.9868592961851226e-05
   4.6000000000000032e+00       7.1942263106397573e-05       1.9953955564366837e-05       4.3322451702721008e-06       6.9971751495252228e-05
   4.6400000000000032e+00       7.2009465718288744e-05       2.0121418780214820e-05       4.2057618787209847e-06       6.9985672017083042e-05
   4.6800000000000033e+00       7.2043442123864769e-05       2.0411337596003051e-05       4.1725504722842935e-06       7.0012879613033378e-05
   4.7200000000000033e+00       7.2056587287445538e-05       2.0703752915915352e-05       4.2700300189130888e-06       7.0044964171975938e-05
   4.7600000000000033e+00       7.2093063782704571e-05       2.1000758275287103e-05       4.2696564152714596e-06       7.0089673741782375e-05
   4.8000000000000034e+00       7.2166362098458666e-05       2.1295653743693920e-05       4.2479444651032070e-06       7.0148446592226273e-05
   4.8400000000000034e+00       7.2306735328195274e-05       2.1577229319938178e-05       4.3232294000165818e-06       7.0247965397832104e-05
   4.8800000000000034e+00       7.2366146174436763e-05       2.1838397644353998e-05       4.3772903663669342e-06       7.0331455411267753e-05
   4.9200000000000035e+00       7.2456884354231134e-05       2.2070807831882124e-05       4.3582138151428316e-06       7.0410789648644011e-05
   4.9600000000000035e+00       7.2447124958895329e-05       2.2265712711719450e-05       4.3891006604402719e-06       7.0401324110641584e-05
   5.0000000000000036e+00       7.2488474903345247e-05       2.2411329637364415e-05       4.4694306671694891e-06       7.0429228501568577e-05
   5.0400000000000036e+00       7.2601809646468811e-05       2.2501540080525753e-05       4.5071451252356527e-06       7.0504715604249591e-05
   5.0800000000000036e+00       7.2630803450533739e-05       2.2533688688542306e-05       4.5131587389166534e-06       7.0552382883720468e-05
   5.1200000000000037e+00       7.2766938127776919e-05       2.2504301967936773e-05       4.4851302535272518e-06       7.0660595466272500e-05
   5.1600000000000037e+00       7.2854938181037649e-05       2.2416060386186709e-05       4.5107603610845819e-06       7.0728067052968366e-05
   5.2000000000000037e+00       7.2826235738476723e-05       2.2273535289447453e-05       4.4834240664738251e-06       7.0721155476575708e-05
   5.2400000000000038e+00       7.2926710390135754e-05       2.2084412320958210e-05       4.5533648200764830e-06       7.0806736615924357e-05
   5.2800000000000038e+00       7.2959026227550761e-05       2.1869608606911324e-05       4.6253907186746399e-06       7.0828808474425760e-05
   5.3200000000000038e+00       7.3046124251730139e-05       2.1859691808762459e-05       4.6437554713644065e-06       7.0910572457656809e-05
   5.3600000000000039e+00       7.3176179928995157e-05       2.1964637110274204e-05       4.6137707392177387e-06       7.1001830007465298e-05
   5.4000000000000039e+00       7.3212668964755636e-05       2.2174329428820436e-05       4.6177067512674416e-06       7.1034804062919705e-05
   5.4400000000000039e+00       7.3258950126614845e-05       2.2341362037134333e-05       4.6404023755055350e-06       7.1081060847119924e-05
   5.4800000000000040e+00       7.3348629411691240e-05       2.2413105979287280e-05       4.7162027984886610e-06       7.1182060832485286e-05
   5.5200000000000040e+00       7.3425866319855204e-05       2.2435819863092524e-05       4.7142933422498981e-06       7.1253664337347317e-05
   5.5600000000000041e+00       7.3466515373158284e-05       2.2484557588255729e-05       4.7137320098343281e-06       7.1268298836099457e-05
   5.6000000000000041e+00       7.3521731997847905e-05       2.2553576126417582e-05       4.8052123705840639e-06       7.1341434118258804e-05
   5.6400000000000041e+00       7.3666391991629568e-05       2.2592470079806830e-05       4.8355186902926875e-06       7.1474038512986176e-05
   5.6800000000000042e+00       7.3709849830569586e-05       2.2665287187339750e-05       4.8039550989744145e-06       7.1502163784252471e-05
   5.7200000000000042e+00       7.3818129014662401e-05       2.2702931165819697e-05       4.8811035985890541e-06       7.1585414164742933e-05
   5.7600000000000042e+00       7.3881498042316054e-05       2.2673808918853763e-05       4.9251837845430950e-06       7.1668748415634065e-05
   5.8000000000000043e+00       7.3898072470285513e-05       2.2613714813934821e-05       4.8985419298463813e-06       7.1681511511619147e-05
   5.8400000000000043e+00       7.3938527687150089e-05       2.2697711747362958e-05       4.9088921000391671e-06       7.1733828806120006e-05
   5.8800000000000043e+00       7.4021704818591838e-05       2.2766548431510778e-05       4.9380662185894107e-06       7.1822962902088215e-05
   5.9200000000000044e+00       7.4146893805680976e-05       2.2673973648204363e-05       4.9643753193700206e-06       7.1898644117933831e-05
   5.9600000000000044e+00       7.4314400006986620e-05       2.2605576847969746e-05       5.0133230214623236e-06       7.2030544591665885e-05
   6.0000000000000044e+00       7.4326112188316559e-05       2.2758314732094385e-05       5.0331177816482446e-06       7.2059430176272054e-05
   6.0400000000000045e+00       7.4370488043850756e-05       2.2913887056483069e-05       5.1132743771373434e-06       7.2097018016918521e-05
   6.0800000000000045e+00       7.4505462470092311e-05       2.3076926748714601e-05       5.1953807039865048e-06       7.2210771922577902e-05
   6.1200000000000045e+00       7.4603229824330848e-05       2.3240737762768674e-05       5.2871186108149509e-06       7.2341502691449113e-05
   6.1600000000000046e+00       7.4665144988127411e-05       2.3394219151787507e-05       5.2693344147028919e-06       7.2379325795195515e-05
   6.2000000000000046e+00       7.4752653954253005e-05       2.3525607584324442e-05       5.2660582168015959e-06       7.2434970159900039e-05
   6.2400000000000047e+00       7.4896203671810397e-05       2.3631514710425439e-05       5.2940871709660569e-06       7.2554608081238341e-05
   6.2800000000000047e+00       7.4967783569851936e-05       2.3713800286574970e-05       5.2756525866559998e-06       7.2633865797530682e-05
   6.3200000000000047e+00       7.4949895986456934e-05       2.3763914156556516e-05       5.2520098607592376e-06       7.2620463074261885e-05
   6.3600000000000048e+00       7.5109068901746141e-05       2.3775716530636293e-05       5.3662610005458261e-06       7.2724797036487771e-05
   6.4000000000000048e+00       7.5169632533136639e-05       2.3742687550467756e-05       5.4482198810994571e-06       7.2805841401677259e-05
   6.4400000000000048e+00       7.5334615749607505e-05       2.3662944811223529e-05       5.4066236846884057e-06       7.3000072794545591e-05
   6.4800000000000049e+00       7.5444623459216970e-05       2.3539820768879808e-05       5.4461409742038427e-06       7.3081824554764081e-05
   6.5200000000000049e+00       7.5480713679691369e-05       2.3402192083196131e-05       5.5099252720341995e-06       7.3106348397696165e-05
   6.5600000000000049e+00       7.5547768355922060e-05       2.3261760120933149e-05       5.5546542275330264e-06       7.3186734658144256e-05
   6.6000000000000050e+00       7.5729475242696778e-05       2.3118203073972563e-05       5.6649673903928052e-06       7.3368290591370241e-05
   6.6400000000000050e+00       7.5861674299432613e-05       2.2969112161660842e-05       5.5866771829305096e-06       7.3467452153096600e-05
   6.6800000000000050e+00       7.5974332152388061e-05       2.2808738568762219e-05       5.5368644349270918e-06       7.3550605303477248e-05
   6.7200000000000051e+00       7.5936341739332998e-05       2.2871516075495979e-05       5.5992535656362657e-06       7.3556360151816531e-05
   6.7600000000000051e+00       7.6054076068721730e-05       2.2908138945411266e-05       5.6125722147363042e-06       7.3645557702564554e-05
   6.8000000000000052e+00       7.6261176889878159e-05       2.2882565314713050e-05       5.6793343978679785e-06       7.3829284565435832e-05
   6.8400000000000052e+00       7.6374882440178842e-05       2.2865302848049368e-05       5.8697754310473411e-06       7.3944547928291574e-05
   6.8800000000000052e+00       7.6464356600652644e-05       2.2953272979674647e-05       5.8720736993764228e-06       7.4041217134234358e-05
   6.9200000000000053e+00       7.6666547951103397e-05       2.2985657825401621e-05       5.7684136507932174e-06       7.4174500686038689e-05
   6.9600000000000053e+00       7.6683345112005445e-05       2.2964775416689384e-05       5.7962535626199483e-06       7.4210841149014234e-05
   7.0000000000000053e+00       7.6730549336162149e-05       2.2958423955319181e-05       5.8952342250687815e-06       7.4271409333182741e-05
   7.0400000000000054e+00       7.6853461685155470e-05       2.3041692649495612e-05       5.8900092273759946e-06       7.4376798643425949e-05
   7.0800000000000054e+00       7.7014222165596892e-05       2.3061693608744890e-05       5.9122044201459068e-06       7.4518173331499185e-05
   7.1200000000000054e+00       7.7070196313459933e-05       2.3052170573667464e-05       5.9784142715572782e-06       7.4592832575680348e-05
   7.1600000000000055e+00       7.7216546552897220e-05       2.3154692882456700e-05       6.0036922461222673e-06       7.4719649193160262e-05
   7.2000000000000055e+00       7.7310616639564013e-05       2.3343372867372171e-05       6.0649953016819989e-06       7.4846013425527164e-05
   7.2400000000000055e+00       7.7472990763901862e-05       2.3684357220443972e-05       6.1096909924575973e-06       7.4990434371716003e-05
   7.2800000000000056e+00       7.7630683817140296e-05       2.4018570762519766e-05       6.1334811963418275e-06       7.5139340178805223e-05
   7.3200000000000056e+00       7.7712326517662806e-05       2.4362953668705598e-05       6.2701670295302878e-06       7.5210758711602042e-05
   7.3600000000000056e+00       7.7819284957133121e-05       2.4735681289018405e-05       6.3596734413832299e-06       7.5314090529377280e-05
   7.4000000000000057e+00       7.8037152395287225e-05       2.5132993444391118e-05       6.3034685754985703e-06       7.5492503460631436e-05
   7.4400000000000057e+00       7.8181094252619939e-05       2.5547839149641234e-05       6.2970205733511460e-06       7.5635344836823447e-05
   7.4800000000000058e+00       7.8245183680312084e-05       2.5961502595574125e-05       6.3398201101374490e-06       7.5720588384656142e-05
   7.5200000000000058e+00       7.8506329603746230e-05       2.6322077624446875e-05       6.3843281973770437e-06       7.5933148833117576e-05
   7.5600000000000058e+00       7.8646951242512811e-05       2.6593759697412774e-05       6.4649070813016931e-06       7.6086728399748696e-05
   7.6000000000000059e+00       7.8751521765673966e-05       2.6831825545589254e-05       6.5287203976547192e-06       7.6172146842532181e-05
   7.6400000000000059e+00       7.8875940140513785e-05       2.7098471007637214e-05       6.5913909853509790e-06       7.6271872094273941e-05
   7.6800000000000059e+00       7.9061980644141107e-05       2.7343346778775775e-05       6.6837337160895381e-06       7.6455397282642750e-05
   7.7200000000000060e+00       7.9253007182108527e-05       2.7555549634688446e-05       6.7680221229683406e-06       7.6635005270505807e-05
   7.7600000000000060e+00       7.9494229476334929e-05       2.8017131650228116e-05       6.7670892368045656e-06       7.6864145569147463e-05
   7.8000000000000060e+00       7.9611708144570049e-05       2.8604732688299855e-05       6.8334720218941389e-06       7.7012104040221710e-05
   7.8400000000000061e+00       7.9691796284946475e-05       2.9208330206636694e-05       6.8835235883685329e-06       7.7089740878289037e-05
   7.8800000000000061e+00       7.9882515455583251e-05       2.9838257496204956e-05       6.9127875629284613e-06       7.7184196793355129e-05
   7.9200000000000061e+00       8.0028409447734615e-05       3.0498289715820939e-05       7.0339478103378273e-06       7.7369508383749239e-05
   7.9600000000000062e+00       8.0105306369182566e-05       3.1176778659092250e-05       7.0325984731766581e-06       7.7454142331300982e-05
   8.0000000000000053e+00       8.0297248479640760e-05       3.1875836224444184e-05       7.0185704834865702e-06       7.7598484012867666e-05
   8.0400000000000045e+00       8.0409289832814130e-05       3.2635169487931429e-05       7.1343447904740959e-06       7.7749530334923346e-05
   8.0800000000000036e+00       8.0627961219932330e-05       3.3502107105042411e-05       7.1806717894872732e-06       7.7975530149394827e-05
   8.1200000000000028e+00       8.0804976547164606e-05       3.4485494322861743e-05       7.1012317025140261e-06       7.8107402499378204e-05
   8.1600000000000019e+00       8.0967447249509264e-05       3.5543833354457437e-05       7.1249183675030126e-06       7.8247448129162845e-05
   8.2000000000000011e+00       8.1196721016056986e-05       3.6634119160080608e-05       7.2522759461291977e-06       7.8472066715156081e-05
   8.2400000000000002e+00       8.1360910385113182e-05       3.7720115143862799e-05       7.3703431052740943e-06       7.8645777831902840e-05
   8.2799999999999994e+00       8.1646676459356816e-05       3.8744644735477619e-05       7.4209441663346338e-06       7.8901637874614520e-05
   8.3199999999999985e+00       8.1735191329006840e-05       3.9679619740859486e-05       7.3491524486150571e-06       7.9011032471106498e-05
   8.3599999999999977e+00       8.1918169980526017e-05       4.0560364822725386e-05       7.3830536161844524e-06       7.9127586961274103e-05
   8.3999999999999968e+00       8.2156767150931055e-05       4.1381161331908935e-05       7.6108003775991183e-06       7.9339847302226517e-05
   8.4399999999999959e+00       8.2383443656057557e-05       4.2169781521756241e-05       7.7090317574554319e-06       7.9601844499643012e-05
   8.4799999999999951e+00       8.2636498031470922e-05       4.3040423847358728e-05       7.6890293063350809e-06       7.9855775672260052e-05
   8.5199999999999942e+00       8.2945724611553268e-05       4.4107244134005116e-05       7.6999352361077605e-06       8.0134815100304136e-05
   8.5599999999999934e+00       8.3080354572446813e-05       4.5317592194480106e-05       7.7776630765877066e-06       8.0262273034230585e-05
   8.5999999999999925e+00       8.3146139998526193e-05       4.6530579257947215e-05       7.8559955374436166e-06       8.0345698758726476e-05
   8.6399999999999917e+00       8.3374519616767127e-05       4.7637404489748714e-05       7.9786730766099778e-06       8.0583064199378450e-05
   8.6799999999999908e+00       8.3683164386068646e-05       4.8658250147157126e-05       8.0525591456518174e-06       8.0829249320324052e-05
   8.7199999999999900e+00       8.3834867666836773e-05       4.9499792471467769e-05       7.9895029977970996e-06       8.0990597890939458e-05
   8.7599999999999891e+00       8.3989650454072181e-05       5.0239265232859538e-05       8.0143993331870214e-06       8.1115932013988988e-05
   8.7999999999999883e+00       8.4204206496526281e-05       5.1179118416095179e-05       8.1391701547010314e-06       8.1358367912361983e-05
   8.8399999999999874e+00       8.4519523236750783e-05       5.2234343329399167e-05       8.1921713763743450e-06       8.1638458486826541e-05
   8.8799999999999866e+00       8.4711389013782107e-05       5.3111654597058640e-05       8.2283373390498196e-06       8.1823306114727566e-05
   8.9199999999999857e+00       8.4994785420640397e-05       5.3857448082122706e-05       8.4059272245739969e-06       8.2084575256356692e-05
   8.9599999999999849e+00       8.5186133979269106e-05       5.4438319651568760e-05       8.4699335394822572e-06       8.2283711450487944e-05
   8.9999999999999840e+00       8.5506042452939999e-05       5.5001692220961294e-05       8.4534595964616152e-06       8.2576769047090756e-05
   9.0399999999999832e+00       8.5556159529068428e-05       5.5690153044142582e-05       8.4224341950975821e-06       8.2648553633641223e-05
   9.0799999999999823e+00       8.5795114970952153e-05       5.6226127737230339e-05       8.4957934507678140e-06       8.2830000336245129e-05
   9.1199999999999815e+00       8.6277635732601044e-05       5.6987348046341166e-05       8.7092417716544774e-06       8.3283542564934924e-05
   9.1599999999999806e+00       8.6422495042378692e-05       5.7964755417508206e-05       8.6687151546153612e-06       8.3450391079641228e-05
   9.1999999999999797e+00       8.6532609532552393e-05       5.8924552494382228e-05       8.5878856835294323e-06       8.3500314471496339e-05
   9.2399999999999789e+00       8.6767137491016325e-05       5.9805414579698283e-05       8.7697045702028724e-06       8.3712627867645531e-05
   9.2799999999999780e+00       8.7072696843831901e-05       6.0561302510167725e-05       8.9179114103116347e-06       8.4029540071913045e-05
   9.3199999999999772e+00       8.7244267223272488e-05       6.1216657638410991e-05       8.8830942493600368e-06       8.4207362172971547e-05
   9.3599999999999763e+00       8.7546609517308809e-05       6.1881915145903935e-05       8.9852267848238553e-06       8.4489220217318431e-05
   9.3999999999999755e+00       8.7896288946218650e-05       6.2659283645271670e-05       9.1957407401706236e-06       8.4815809789841689e-05
   9.4399999999999746e+00       8.8020699026726193e-05       6.3565645285823519e-05       9.1847712473136827e-06       8.4883115839086242e-05
   9.4799999999999738e+00       8.8191453138068229e-05       6.4535789637244892e-05       9.1573123869205446e-06       8.5024222404298772e-05
   9.5199999999999729e+00       8.8482598377885081e-05       6.5410921226772165e-05       9.2274692249689891e-06       8.5353245751213386e-05
   9.5599999999999721e+00       8.8815030886715775e-05       6.6159555542977250e-05       9.2988859970974011e-06       8.5704173888361167e-05
   9.5999999999999712e+00       8.9109660599406100e-05       6.6679948704450505e-05       9.4480532082074527e-06       8.5989386790482570e-05
   9.6399999999999704e+00       8.9335322960333875e-05       6.7014653696739350e-05       9.6080205382116023e-06       8.6195483663756192e-05
   9.6799999999999695e+00       8.9607646431980669e-05       6.7373551810490144e-05       9.6050559523452354e-06       8.6448249194369698e-05
   9.7199999999999687e+00       8.9660076801510402e-05       6.7916538231614054e-05       9.6281065769692364e-06       8.6526626636596540e-05
   9.7599999999999678e+00       9.0010577952938140e-05       6.8520087524460242e-05       9.7780997065158168e-06       8.6851302738224476e-05
   9.7999999999999670e+00       9.0321474947680338e-05       6.9055165401653496e-05       9.8314080054528210e-06       8.7185359768837415e-05
   9.8399999999999661e+00       9.0638507270399062e-05       6.9427566644123833e-05       9.8880192206547436e-06       8.7460353305561815e-05
   9.8799999999999653e+00       9.0795248961738826e-05       6.9513566795653106e-05       9.9229689408896498e-06       8.7612481216510556e-05
   9.9199999999999644e+00       9.1042669377305727e-05       6.9646710994701784e-05       9.9756855660063743e-06       8.7909910164723281e-05
   9.9599999999999635e+00       9.1285993397484990e-05       6.9974191534420449e-05       1.0022935446866798e-05       8.8116845443689335e-05
   9.9999999999999627e+00       9.1580258770521017e-05       7.0258205749073910e-05       1.0144355468982554e-05       8.8392830716360206e-05
   1.0000000000000000e+01       9.1580258770521017e-05       7.0258205748606104e-05       1.0144355468911093e-05       8.8392830716388233e-05


==> abcflow-vm4-40-80.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       1.6227771224949120e-05       3.1401849173675503e-16       4.9932947722609016e-07       1.5780144871453421e-05
   4.0000000000000001e-02       1.5998848890043378e-05       2.0254017410355574e-07       4.7088898328335737e-07       1.5718108140044073e-05
   8.0000000000000002e-02       1.5995530866361174e-05       3.5390441988824264e-07       4.7109430577505496e-07       1.5717690869843158e-05
   1.2000000000000000e-01       1.6002155976208586e-05       5.0866318049022587e-07       4.7070969977470822e-07       1.5719886551038714e-05
   1.6000000000000000e-01       1.6013269045167950e-05       6.5830617367060187e-07       4.7166135394221681e-07       1.5727342909297976e-05
   2.0000000000000001e-01       1.6019521170256399e-05       8.1948819613083992e-07       4.7809473398436460e-07       1.5731069388607950e-05
   2.4000000000000002e-01       1.6026538982764448e-05       9.8126741677827462e-07       4.7704124960829213e-07       1.5738749687740676e-05
   2.8000000000000003e-01       1.6036808515573607e-05       1.1439773097610690e-06       4.7675229238784493e-07       1.5745962145304529e-05
   3.2000000000000001e-01       1.6049663093882017e-05       1.3024240788244706e-06       4.7884244411225144e-07       1.5751508874923210e-05
   3.5999999999999999e-01       1.6056096483304460e-05       1.4568809063717377e-06       4.7698410151700760e-07       1.5756709468868517e-05
   3.9999999999999997e-01       1.6072888566640444e-05       1.6052504590646406e-06       4.7962190089987982e-07       1.5765344340424269e-05
   4.3999999999999995e-01       1.6083941852439419e-05       1.7469045790396745e-06       4.8291293636155610e-07       1.5773326793755017e-05
   4.7999999999999993e-01       1.6097591212184391e-05       1.8818367280320775e-06       4.8654443700397382e-07       1.5782409091503002e-05
   5.1999999999999991e-01       1.6100144882558684e-05       2.0094363268441128e-06       4.8815286936715423e-07       1.5785311587554653e-05
   5.5999999999999994e-01       1.6116516970460570e-05       2.1304015450365935e-06       4.9352161538612470e-07       1.5794514938203858e-05
   5.9999999999999998e-01       1.6130804136147552e-05       2.2461329028722717e-06       4.9612013767874189e-07       1.5803949908530894e-05
   6.4000000000000001e-01       1.6147106765770334e-05       2.3590458300823085e-06       5.0069178864342147e-07       1.5813798643275999e-05
   6.8000000000000005e-01       1.6159648030135123e-05       2.4960671236390948e-06       5.0175152383763472e-07       1.5822514666597590e-05
   7.2000000000000008e-01       1.6167375931377007e-05       2.6295052771875026e-06       5.0928683518788391e-07       1.5830525625589436e-05
   7.6000000000000012e-01       1.6184069000032589e-05       2.7613800780038268e-06       5.1453587703780628e-07       1.5839304887233507e-05
   8.0000000000000016e-01       1.6192998712083655e-05       2.8919650880073709e-06       5.0906779361018981e-07       1.5846064923457849e-05
   8.4000000000000019e-01       1.6208257865215828e-05       3.0206946729789747e-06       5.0734808120420241e-07       1.5854724384056331e-05
   8.8000000000000023e-01       1.6216436948279220e-05       3.1454061709724918e-06       5.0897857542461964e-07       1.5859766920539890e-05
   9.2000000000000026e-01       1.6231450669433159e-05       3.2631892874760522e-06       5.0963127981153996e-07       1.5869200676388596e-05
   9.6000000000000030e-01       1.6238219500839247e-05       3.3734540673769668e-06       5.2106344629661891e-07       1.5877905899657261e-05
   1.0000000000000002e+00       1.6247167413712046e-05       3.4778163188174127e-06       5.2247907054207352e-07       1.5884993058698169e-05
   1.0400000000000003e+00       1.6267492834448007e-05       3.5782394016281977e-06       5.3134686712364507e-07       1.5895243915086245e-05
   1.0800000000000003e+00       1.6284451606328863e-05       3.6758422740555711e-06       5.2879276988020291e-07       1.5902277025984080e-05
   1.1200000000000003e+00       1.6289842326079922e-05       3.7684232620868311e-06       5.3692134817075119e-07       1.5910318192730748e-05
   1.1600000000000004e+00       1.6310055435933301e-05       3.8522028705398189e-06       5.3838164805812248e-07       1.5922212878378256e-05
   1.2000000000000004e+00       1.6315787125904205e-05       3.9251723658379669e-06       5.3702440567242454e-07       1.5928827255750688e-05
   1.2400000000000004e+00       1.6324477100994120e-05       3.9970944602377605e-06       5.3973428286185840e-07       1.5935952034404029e-05
   1.2800000000000005e+00       1.6344579655696257e-05       4.1069240726933512e-06       5.4759130532386809e-07       1.5950396750404714e-05
   1.3200000000000005e+00       1.6350109583572212e-05       4.2183307152251944e-06       5.5858277533672177e-07       1.5956247499243906e-05
   1.3600000000000005e+00       1.6355982327436132e-05       4.3266927515805980e-06       5.5750605285063770e-07       1.5961260157902459e-05
   1.4000000000000006e+00       1.6364550973731010e-05       4.4464748502102519e-06       5.5621605688815245e-07       1.5964823756123994e-05
   1.4400000000000006e+00       1.6370967699521170e-05       4.5629079221810318e-06       5.6679478969090843e-07       1.5973421591677128e-05
   1.4800000000000006e+00       1.6384505210032698e-05       4.6748385345270035e-06       5.8225369852111255e-07       1.5982309916716910e-05
   1.5200000000000007e+00       1.6397868484355333e-05       4.7864088975744019e-06       5.7166352102777578e-07       1.5992644003591434e-05
   1.5600000000000007e+00       1.6405435845749485e-05       4.8913972768133695e-06       5.7922193020926026e-07       1.6000815388416955e-05
   1.6000000000000008e+00       1.6414659628461271e-05       4.9811552843577196e-06       5.8244778727752012e-07       1.6004806647802862e-05
   1.6400000000000008e+00       1.6428704712922846e-05       5.0503851128338490e-06       5.8857639866733639e-07       1.6012843304259626e-05
   1.6800000000000008e+00       1.6436976375710537e-05       5.0991921145609198e-06       5.9443100515260400e-07       1.6021345154364441e-05
   1.7200000000000009e+00       1.6450857810844557e-05       5.1327412009741374e-06       5.9365113063678581e-07       1.6028168666057652e-05
   1.7600000000000009e+00       1.6459342395593191e-05       5.1556430554970976e-06       5.9240056043377039e-07       1.6037093953641188e-05
   1.8000000000000009e+00       1.6461387560151950e-05       5.1689876098418502e-06       6.0044416765315391e-07       1.6037299259411843e-05
   1.8400000000000010e+00       1.6472561194784407e-05       5.1794408217947935e-06       6.0588531883214411e-07       1.6046807441684801e-05
   1.8800000000000010e+00       1.6472571639542167e-05       5.2072790867272979e-06       6.1169236728858450e-07       1.6049030543109534e-05
   1.9200000000000010e+00       1.6486389418417130e-05       5.3089639293369068e-06       6.1312800421015380e-07       1.6057071426185874e-05
   1.9600000000000011e+00       1.6489368954519959e-05       5.4096203467434939e-06       6.0564933045030186e-07       1.6055893629827537e-05
   2.0000000000000009e+00       1.6501740283471595e-05       5.5081092639017336e-06       6.2993704843182049e-07       1.6066406685574951e-05
   2.0400000000000009e+00       1.6506588309851197e-05       5.6025385702688560e-06       6.2336531667634544e-07       1.6068936202371316e-05
   2.0800000000000010e+00       1.6521753467822781e-05       5.6939583982917572e-06       6.2879267857254793e-07       1.6083287288066470e-05
   2.1200000000000010e+00       1.6526802721813239e-05       5.7835520026790766e-06       6.3396104484279728e-07       1.6084185921840481e-05
   2.1600000000000010e+00       1.6542328604624700e-05       5.8717303718369823e-06       6.5382047561343613e-07       1.6097491779241711e-05
   2.2000000000000011e+00       1.6549550575153184e-05       5.9592933826517569e-06       6.4138284592692598e-07       1.6104144759181974e-05
   2.2400000000000011e+00       1.6558765385768900e-05       6.0570342727051096e-06       6.4668457877119560e-07       1.6110554275535907e-05
   2.2800000000000011e+00       1.6566365333718959e-05       6.1716762773564009e-06       6.5329652681719680e-07       1.6115212207205046e-05
   2.3200000000000012e+00       1.6565657811392795e-05       6.2682173342404794e-06       6.4712846934692622e-07       1.6116512994005286e-05
   2.3600000000000012e+00       1.6586286187786224e-05       6.3397738185119200e-06       6.6749072661264463e-07       1.6132322459094397e-05
   2.4000000000000012e+00       1.6593225427495774e-05       6.3805483516276843e-06       6.7429931547124096e-07       1.6137679640964369e-05
   2.4400000000000013e+00       1.6591511979087344e-05       6.4336665758476592e-06       6.7518805517434615e-07       1.6139323912969610e-05
   2.4800000000000013e+00       1.6610665693335649e-05       6.4989157915382021e-06       6.6322214633754626e-07       1.6148521895966634e-05
   2.5200000000000014e+00       1.6614535890175412e-05       6.5615820361848773e-06       6.7589448867237759e-07       1.6150120640005682e-05
   2.5600000000000014e+00       1.6633585457459711e-05       6.6236125936064653e-06       6.9178201195182941e-07       1.6165749859972732e-05
   2.6000000000000014e+00       1.6631495987114634e-05       6.6847132409756730e-06       6.8804534772786196e-07       1.6166779190174379e-05
   2.6400000000000015e+00       1.6654136382217860e-05       6.7425800920855434e-06       6.9698252224615865e-07       1.6179685785589691e-05
   2.6800000000000015e+00       1.6659627757343044e-05       6.7951108528162123e-06       6.9153097807036864e-07       1.6185820874147314e-05
   2.7200000000000015e+00       1.6666810418427251e-05       6.8423130156065679e-06       6.9598148510514374e-07       1.6188224744332961e-05
   2.7600000000000016e+00       1.6670265611982249e-05       6.8861330942950961e-06       7.0482600511064464e-07       1.6193698079649105e-05
   2.8000000000000016e+00       1.6684224854688293e-05       6.9276948164743880e-06       7.2186687834031470e-07       1.6204661937134997e-05
   2.8400000000000016e+00       1.6687846906042997e-05       6.9669452730728622e-06       7.2341635740216454e-07       1.6207776124261551e-05
   2.8800000000000017e+00       1.6700706803116123e-05       7.0095806036900386e-06       7.1706740637083263e-07       1.6216182192714070e-05
   2.9200000000000017e+00       1.6731188213690181e-05       7.0841691666654342e-06       7.4551214759585561e-07       1.6236565168743123e-05
   2.9600000000000017e+00       1.6726498352951390e-05       7.1631308232736355e-06       7.3812519105668491e-07       1.6238956734953654e-05
   3.0000000000000018e+00       1.6732535754951228e-05       7.2427984051168469e-06       7.3303085369135223e-07       1.6238183032278037e-05
   3.0400000000000018e+00       1.6748947801501694e-05       7.3195035817102000e-06       7.5209898732376701e-07       1.6253719329761506e-05
   3.0800000000000018e+00       1.6744378272641645e-05       7.3919794212459668e-06       7.3875331105439769e-07       1.6250132156737724e-05
   3.1200000000000019e+00       1.6765347931016022e-05       7.4606445385385340e-06       7.5877407931938387e-07       1.6267850752519710e-05
   3.1600000000000019e+00       1.6771372564510085e-05       7.5258401117969033e-06       7.5886641379833414e-07       1.6272654072170553e-05
   3.2000000000000020e+00       1.6789639306225286e-05       7.5872150455550245e-06       7.7354109365083796e-07       1.6284175877670743e-05
   3.2400000000000020e+00       1.6798635888307353e-05       7.6427378121991815e-06       7.7180831255484231e-07       1.6287672797196520e-05
   3.2800000000000020e+00       1.6799544778223776e-05       7.6909366973044609e-06       7.7852057764925990e-07       1.6294651608323211e-05
   3.3200000000000021e+00       1.6813894872098992e-05       7.7309040273395419e-06       7.6810335844656287e-07       1.6304634734448333e-05
   3.3600000000000021e+00       1.6820365953608693e-05       7.7628626108034433e-06       7.9808739722690324e-07       1.6310166732803828e-05
   3.4000000000000021e+00       1.6837885158035419e-05       7.7856788016609249e-06       8.0039834893225551e-07       1.6321734651113576e-05
   3.4400000000000022e+00       1.6843148542728981e-05       7.8000606515824094e-06       8.1076004585047279e-07       1.6327690791201864e-05
   3.4800000000000022e+00       1.6862235374416794e-05       7.8041668750067076e-06       8.2278810528246286e-07       1.6342153684247606e-05
   3.5200000000000022e+00       1.6870474258384811e-05       7.7951441408357104e-06       7.9939247072420727e-07       1.6349617679656618e-05
   3.5600000000000023e+00       1.6878724200940309e-05       7.7722965534987692e-06       8.3133548598014350e-07       1.6356269932152755e-05
   3.6000000000000023e+00       1.6887167454590161e-05       7.7387206749652876e-06       8.2388694486574193e-07       1.6361127600027012e-05
   3.6400000000000023e+00       1.6896502035024367e-05       7.6947847312832294e-06       8.3957631306493283e-07       1.6365447955012066e-05
   3.6800000000000024e+00       1.6910786940900050e-05       7.6379075085067340e-06       8.4562845302247695e-07       1.6382742358071845e-05
   3.7200000000000024e+00       1.6927901933793408e-05       7.5637956332065067e-06       8.5362459925166995e-07       1.6397242035065214e-05
   3.7600000000000025e+00       1.6933167008372757e-05       7.5899403043183527e-06       8.6201995206489545e-07       1.6400402758339553e-05
   3.8000000000000025e+00       1.6950442642361440e-05       7.7946324507792445e-06       8.6591537467487807e-07       1.6415208773093012e-05
   3.8400000000000025e+00       1.6953543669802474e-05       7.9949965976884954e-06       8.8229419979099762e-07       1.6418177735269815e-05
   3.8800000000000026e+00       1.6953287177280835e-05       8.1906883617844904e-06       8.6273315789659974e-07       1.6418390406854961e-05
   3.9200000000000026e+00       1.6976390783125675e-05       8.3836438490394241e-06       8.5965938679388719e-07       1.6430243612606098e-05
   3.9600000000000026e+00       1.6985843664054864e-05       8.5759240709706741e-06       8.7714150758599861e-07       1.6440679319931225e-05
   4.0000000000000027e+00       1.7004302303086889e-05       8.7678938796131602e-06       8.8748003096309177e-07       1.6458474385055341e-05
   4.0400000000000027e+00       1.7010239375334338e-05       8.9563446881552650e-06       8.7892963891276282e-07       1.6461150094745179e-05
   4.0800000000000027e+00       1.7018353647489787e-05       9.1395641483368393e-06       8.8807477412550190e-07       1.6467063243157879e-05
   4.1200000000000028e+00       1.7032637622304510e-05       9.3187095840007541e-06       9.0533586359383670e-07       1.6484070459453308e-05
   4.1600000000000028e+00       1.7053091450117279e-05       9.4957379764046116e-06       9.0812998581678367e-07       1.6495767770163598e-05
   4.2000000000000028e+00       1.7052282482371786e-05       9.6725027337890008e-06       9.2399211929577878e-07       1.6500500850141018e-05
   4.2400000000000029e+00       1.7069752227718796e-05       9.8485057696585756e-06       9.1880611758092405e-07       1.6506353780579187e-05
   4.2800000000000029e+00       1.7074008193764602e-05       1.0022649346474264e-05       9.1956735930857190e-07       1.6514838919067567e-05
   4.3200000000000029e+00       1.7097913332308938e-05       1.0192279686817568e-05       9.2728909878267406e-07       1.6532259655418010e-05
   4.3600000000000030e+00       1.7101456063106728e-05       1.0354135675968225e-05       9.5237767536447785e-07       1.6539937421586592e-05
   4.4000000000000030e+00       1.7117886419791947e-05       1.0506509773557414e-05       9.5088157806215407e-07       1.6552220652421932e-05
   4.4400000000000031e+00       1.7135826258171648e-05       1.0646722054325738e-05       9.6049918934496208e-07       1.6563054209274165e-05
   4.4800000000000031e+00       1.7143737940746634e-05       1.0771503376691408e-05       9.7191343462671416e-07       1.6574578033503940e-05
   4.5200000000000031e+00       1.7159827042143987e-05       1.0879084143255476e-05       9.6666212105770509e-07       1.6589545511200336e-05
   4.5600000000000032e+00       1.7190169004442033e-05       1.0971555148660007e-05       9.6764504731074620e-07       1.6608262053930104e-05
   4.6000000000000032e+00       1.7201550384575772e-05       1.1049882776230623e-05       9.9118089998918540e-07       1.6621500944119793e-05
   4.6400000000000032e+00       1.7217695084631391e-05       1.1119084781814507e-05       1.0082104332637040e-06       1.6639059919183267e-05
   4.6800000000000033e+00       1.7225162477119285e-05       1.1181649026351173e-05       1.0015716019646537e-06       1.6643440439852459e-05
   4.7200000000000033e+00       1.7229713394793428e-05       1.1239472849786673e-05       9.7925579632468535e-07       1.6653317973698839e-05
   4.7600000000000033e+00       1.7243173663924808e-05       1.1293340762351737e-05       1.0198394778645810e-06       1.6655749810277306e-05
   4.8000000000000034e+00       1.7252702796712150e-05       1.1341331156752414e-05       1.0304830278027559e-06       1.6670925573700353e-05
   4.8400000000000034e+00       1.7273314327941305e-05       1.1379030506801846e-05       1.0248204930962228e-06       1.6683260209254889e-05
   4.8800000000000034e+00       1.7286421901326633e-05       1.1406481072104523e-05       1.0449350571985178e-06       1.6697462526722786e-05
   4.9200000000000035e+00       1.7291042195325326e-05       1.1426620014897969e-05       1.0309324157783503e-06       1.6704924805983422e-05
   4.9600000000000035e+00       1.7310755932004918e-05       1.1439287298710003e-05       1.0416613306057919e-06       1.6719422838910611e-05
   5.0000000000000036e+00       1.7335029014272615e-05       1.1445777006498208e-05       1.0686344540518650e-06       1.6744591872474840e-05
   5.0400000000000036e+00       1.7343505725531978e-05       1.1445894233149097e-05       1.0903966539553157e-06       1.6751844127079413e-05
   5.0800000000000036e+00       1.7372794470590514e-05       1.1440754636484029e-05       1.0691571270259530e-06       1.6766688067369156e-05
   5.1200000000000037e+00       1.7374066107012107e-05       1.1430417918210579e-05       1.0934311389323081e-06       1.6776353061147561e-05
   5.1600000000000037e+00       1.7396725320834282e-05       1.1416271499557840e-05       1.0931359605596164e-06       1.6791171044623183e-05
   5.2000000000000037e+00       1.7406275107027784e-05       1.1399633758918951e-05       1.1085635925861679e-06       1.6804626486263332e-05
   5.2400000000000038e+00       1.7428265939361512e-05       1.1382908016526471e-05       1.1100051317595305e-06       1.6824383349838073e-05
   5.2800000000000038e+00       1.7444784971123649e-05       1.1368168327872283e-05       1.1519374386541843e-06       1.6836149240497357e-05
   5.3200000000000038e+00       1.7463402553171809e-05       1.1354499609415244e-05       1.1402399150841127e-06       1.6858145319871462e-05
   5.3600000000000039e+00       1.7477779458884927e-05       1.1342894841294765e-05       1.1407950864524413e-06       1.6867448331529527e-05
   5.4000000000000039e+00       1.7488077322734718e-05       1.1332224558108656e-05       1.1356856380251547e-06       1.6879001138909793e-05
   5.4400000000000039e+00       1.7513621792313039e-05       1.1323363102542020e-05       1.1646502495461470e-06       1.6898110434116062e-05
   5.4800000000000040e+00       1.7515349733032181e-05       1.1315202927153328e-05       1.1651701614493168e-06       1.6904333514824932e-05
   5.5200000000000040e+00       1.7542953028168747e-05       1.1309555784802690e-05       1.1469281084377836e-06       1.6926300042404645e-05
   5.5600000000000041e+00       1.7552460380864054e-05       1.1305179530860806e-05       1.1698210692347474e-06       1.6937548965931399e-05
   5.6000000000000041e+00       1.7566796204218487e-05       1.1302528309920635e-05       1.1958473707010190e-06       1.6954149884197848e-05
   5.6400000000000041e+00       1.7584761866560406e-05       1.1302732144686330e-05       1.1903158565078039e-06       1.6968235040235004e-05
   5.6800000000000042e+00       1.7598747959385664e-05       1.1304807101649100e-05       1.2022589299560684e-06       1.6978738589028664e-05
   5.7200000000000042e+00       1.7633229994592265e-05       1.1307775647939942e-05       1.2341368538211884e-06       1.7006518550237325e-05
   5.7600000000000042e+00       1.7650119137860183e-05       1.1310902878198728e-05       1.2307949778819146e-06       1.7019289087372138e-05
   5.8000000000000043e+00       1.7653520944294259e-05       1.1313269761498443e-05       1.2572543106373072e-06       1.7029796875937747e-05
   5.8400000000000043e+00       1.7673856869656469e-05       1.1314143195114934e-05       1.2697249895035954e-06       1.7047790712976748e-05
   5.8800000000000043e+00       1.7694907922072482e-05       1.1313965485839230e-05       1.2645507240890936e-06       1.7068989861845357e-05
   5.9200000000000044e+00       1.7718538196447815e-05       1.1313716362066200e-05       1.2725642683389130e-06       1.7092638136606858e-05
   5.9600000000000044e+00       1.7736050847973460e-05       1.1314321780682803e-05       1.2595545231811324e-06       1.7097507429574659e-05
   6.0000000000000044e+00       1.7751807460252951e-05       1.1316878879967123e-05       1.2808040674462656e-06       1.7118851422404169e-05
   6.0400000000000045e+00       1.7768718448777768e-05       1.1322969527328701e-05       1.3277124530801710e-06       1.7138775637272005e-05
   6.0800000000000045e+00       1.7787526370529613e-05       1.1330589081730590e-05       1.3159494481295647e-06       1.7155522016993980e-05
   6.1200000000000045e+00       1.7800413608945154e-05       1.1337172078110872e-05       1.3324952195620969e-06       1.7168776356338184e-05
   6.1600000000000046e+00       1.7819534942802186e-05       1.1342323861695646e-05       1.3362905108285838e-06       1.7183399434072567e-05
   6.2000000000000046e+00       1.7858795664594928e-05       1.1344360993887427e-05       1.3470834997267616e-06       1.7220890321749262e-05
   6.2400000000000047e+00       1.7860581900539105e-05       1.1339793559318823e-05       1.3477373269873555e-06       1.7224865987144542e-05
   6.2800000000000047e+00       1.7886513609653601e-05       1.1321689526761816e-05       1.3493703430674677e-06       1.7247936671813469e-05
   6.3200000000000047e+00       1.7912489326629482e-05       1.1283469196601227e-05       1.3790912183616811e-06       1.7278664211797267e-05
   6.3600000000000048e+00       1.7933466630344508e-05       1.1222594380903341e-05       1.4049716728919687e-06       1.7297629747229665e-05
   6.4000000000000048e+00       1.7948272490053099e-05       1.1142445505366343e-05       1.3998919472939319e-06       1.7306621409022563e-05
   6.4400000000000048e+00       1.7984514858988372e-05       1.1050251072087238e-05       1.4155914497015246e-06       1.7335724514976953e-05
   6.4800000000000049e+00       1.8009718967121566e-05       1.0961434818869806e-05       1.4189648825072816e-06       1.7359967944492944e-05
   6.5200000000000049e+00       1.8025967957384016e-05       1.0899230814896217e-05       1.4156777910179927e-06       1.7376495083692115e-05
   6.5600000000000049e+00       1.8053351151385335e-05       1.0839391655872746e-05       1.4530778782695429e-06       1.7407080299500892e-05
   6.6000000000000050e+00       1.8065918571206736e-05       1.0779689650678649e-05       1.4435015928827069e-06       1.7415400650790256e-05
   6.6400000000000050e+00       1.8091403652259258e-05       1.0730647268929383e-05       1.4365039242496598e-06       1.7438361219404179e-05
   6.6800000000000050e+00       1.8116316361368882e-05       1.0694865206280049e-05       1.4646376144830404e-06       1.7460793999692013e-05
   6.7200000000000051e+00       1.8133446660292429e-05       1.0670264287896243e-05       1.4725456887705251e-06       1.7480069130385371e-05
   6.7600000000000051e+00       1.8165245443034593e-05       1.0654924678163483e-05       1.4864776103530126e-06       1.7512033242055604e-05
   6.8000000000000052e+00       1.8190502913810067e-05       1.0646431346613189e-05       1.5017426786611928e-06       1.7531640257541953e-05
   6.8400000000000052e+00       1.8195860683210887e-05       1.0639203755406142e-05       1.5207140184357052e-06       1.7540229635695226e-05
   6.8800000000000052e+00       1.8235741019435094e-05       1.0628873459679670e-05       1.5372961451172603e-06       1.7573297865393256e-05
   6.9200000000000053e+00       1.8247230195753901e-05       1.0606174067937014e-05       1.5061012895016021e-06       1.7588175431997191e-05
   6.9600000000000053e+00       1.8262171560223255e-05       1.0583010006108753e-05       1.5398472254854004e-06       1.7601086532072773e-05
   7.0000000000000053e+00       1.8286226259691468e-05       1.0658091380360668e-05       1.5454644247609949e-06       1.7625623281043122e-05
   7.0400000000000054e+00       1.8313500717756539e-05       1.0725727844419602e-05       1.5605113637049137e-06       1.7647714017993631e-05
   7.0800000000000054e+00       1.8327064247644107e-05       1.0783565145189945e-05       1.5556034348987747e-06       1.7663011947964360e-05
   7.1200000000000054e+00       1.8369422775981870e-05       1.0830436463886881e-05       1.5849739798703537e-06       1.7704195023264910e-05
   7.1600000000000055e+00       1.8381093500746373e-05       1.0865642962927380e-05       1.5906118636904769e-06       1.7717968389113663e-05
   7.2000000000000055e+00       1.8396558150552403e-05       1.0888065008994341e-05       1.5969673815967034e-06       1.7735104077379573e-05
   7.2400000000000055e+00       1.8419942895640327e-05       1.0898517045182661e-05       1.6146363117413411e-06       1.7751774765380822e-05
   7.2800000000000056e+00       1.8453483730245887e-05       1.0898009123955680e-05       1.6221658843033388e-06       1.7785290469951755e-05
   7.3200000000000056e+00       1.8470876092709105e-05       1.0888513221678202e-05       1.6266254824942824e-06       1.7802574215594656e-05
   7.3600000000000056e+00       1.8485268213301233e-05       1.0873194024047014e-05       1.6553945294716805e-06       1.7813392262442902e-05
   7.4000000000000057e+00       1.8523681875151759e-05       1.0852682190011817e-05       1.6669530264525074e-06       1.7857135625371839e-05
   7.4400000000000057e+00       1.8546142360905750e-05       1.0917883170387502e-05       1.6662785112748915e-06       1.7877862438115930e-05
   7.4800000000000058e+00       1.8587315220304706e-05       1.1010796757920614e-05       1.6714913636312529e-06       1.7905092238615887e-05
   7.5200000000000058e+00       1.8599548021993544e-05       1.1103710939764413e-05       1.6916914365257276e-06       1.7924250863260151e-05
   7.5600000000000058e+00       1.8601913978304126e-05       1.1226519565410705e-05       1.6691407914881585e-06       1.7927907164911742e-05
   7.6000000000000059e+00       1.8630822351249816e-05       1.1372736551924416e-05       1.6969170876025547e-06       1.7953868761954451e-05
   7.6400000000000059e+00       1.8658881765666108e-05       1.1511675779707775e-05       1.7334401562408699e-06       1.7986914080925427e-05
   7.6800000000000059e+00       1.8695538930786374e-05       1.1625739562414323e-05       1.7055939640980419e-06       1.8012959342764916e-05
   7.7200000000000060e+00       1.8725754613138311e-05       1.1726217863562596e-05       1.7412759833993248e-06       1.8040451410124778e-05
   7.7600000000000060e+00       1.8744859406575264e-05       1.1831785512075652e-05       1.7513708244275919e-06       1.8063713664490012e-05
   7.8000000000000060e+00       1.8768027637599244e-05       1.1939698022461655e-05       1.7464415191287038e-06       1.8078867792577674e-05
   7.8400000000000061e+00       1.8800670566312292e-05       1.2037359393745672e-05       1.7615982048871184e-06       1.8114295953075363e-05
   7.8800000000000061e+00       1.8843490442088223e-05       1.2147680327742444e-05       1.7869208533530323e-06       1.8153158244452620e-05
   7.9200000000000061e+00       1.8858825705611488e-05       1.2236385749900255e-05       1.7737545905850570e-06       1.8167310853988160e-05
   7.9600000000000062e+00       1.8889592577503575e-05       1.2314736801375943e-05       1.8121371354492372e-06       1.8204006874077764e-05
   8.0000000000000053e+00       1.8930044158462507e-05       1.2417997246700474e-05       1.8158706710403241e-06       1.8235963717802298e-05
   8.0400000000000045e+00       1.8937603600297570e-05       1.2506362091490763e-05       1.8192609334487279e-06       1.8245112335625379e-05
   8.0800000000000036e+00       1.8979384306374693e-05       1.2603003154122140e-05       1.8333492623300270e-06       1.8291917728961942e-05
   8.1200000000000028e+00       1.8998563006103100e-05       1.2676162931619343e-05       1.8300563875729824e-06       1.8310420882168611e-05
   8.1600000000000019e+00       1.9024829946511316e-05       1.2751520676209668e-05       1.8312971080357772e-06       1.8329114119206069e-05
   8.2000000000000011e+00       1.9060470039230646e-05       1.2831019927711658e-05       1.8812924096968305e-06       1.8372678061013139e-05
   8.2400000000000002e+00       1.9076043727918664e-05       1.2897022570247812e-05       1.8780008490814057e-06       1.8389128562211955e-05
   8.2799999999999994e+00       1.9110111991031647e-05       1.2967619672857386e-05       1.8994938404648086e-06       1.8423089091649852e-05
   8.3199999999999985e+00       1.9160909685109941e-05       1.3030628789402442e-05       1.9088953715091963e-06       1.8464868844084476e-05
   8.3599999999999977e+00       1.9181485861427681e-05       1.3057952699515598e-05       1.8981557073323936e-06       1.8483918302763555e-05
   8.3999999999999968e+00       1.9238685028936101e-05       1.3124845810855438e-05       1.9320572981512365e-06       1.8536535262572919e-05
   8.4399999999999959e+00       1.9254631824595554e-05       1.3184814307554164e-05       1.9176914237472539e-06       1.8554912754977288e-05
   8.4799999999999951e+00       1.9282971166306343e-05       1.3191367978596842e-05       1.9359057859064897e-06       1.8579688154145033e-05
   8.5199999999999942e+00       1.9324675857896575e-05       1.3198457614556513e-05       1.9463224419984548e-06       1.8618937528695462e-05
   8.5599999999999934e+00       1.9367478632251654e-05       1.3259484027132990e-05       1.9650171863153162e-06       1.8657888778478939e-05
   8.5999999999999925e+00       1.9380960743036621e-05       1.3234595510100717e-05       1.9941302394493063e-06       1.8688319090334438e-05
   8.6399999999999917e+00       1.9420219486087312e-05       1.3185642889921801e-05       2.0050100643360349e-06       1.8721484037806163e-05
   8.6799999999999908e+00       1.9455080676310849e-05       1.3240607698580617e-05       2.0331840881970772e-06       1.8751390087748274e-05
   8.7199999999999900e+00       1.9501698162168850e-05       1.3159180914502543e-05       2.0523563442002573e-06       1.8798123191977017e-05
   8.7599999999999891e+00       1.9531275349179902e-05       1.3090897220538538e-05       2.0475344489663514e-06       1.8828587123682656e-05
   8.7999999999999883e+00       1.9557165256898077e-05       1.3135567818900083e-05       2.0532021173529934e-06       1.8853338875058881e-05
   8.8399999999999874e+00       1.9574125056995395e-05       1.2968326293152767e-05       2.0821005523413177e-06       1.8870705191293954e-05
   8.8799999999999866e+00       1.9649225574225075e-05       1.2923858335399128e-05       2.0949620482234022e-06       1.8938877651800370e-05
   8.9199999999999857e+00       1.9691336336706450e-05       1.2945980005966222e-05       2.0965441000576491e-06       1.8976668575110492e-05
   8.9599999999999849e+00       1.9727029017182743e-05       1.2712354522739444e-05       2.0893978209124654e-06       1.9017664103909168e-05
   8.9999999999999840e+00       1.9744611021538189e-05       1.2699600621712926e-05       2.1003534210226155e-06       1.9036049527228790e-05
   9.0399999999999832e+00       1.9802098926518976e-05       1.2698467883348089e-05       2.1286353046536452e-06       1.9083925975681972e-05
   9.0799999999999823e+00       1.9839758584419924e-05       1.2825512953985777e-05       2.1474540117690016e-06       1.9132195602651449e-05
   9.1199999999999815e+00       1.9856277067097622e-05       1.2986579393359686e-05       2.1373072902527964e-06       1.9146355081850441e-05
   9.1599999999999806e+00       1.9908170201985684e-05       1.3151938847137950e-05       2.1608688126251165e-06       1.9193508162819740e-05
   9.1999999999999797e+00       1.9947503950984910e-05       1.3321106700402869e-05       2.1964038798530795e-06       1.9241886938463328e-05
   9.2399999999999789e+00       1.9978403616699373e-05       1.3496085641791794e-05       2.1734897379304377e-06       1.9263875388355613e-05
   9.2799999999999780e+00       2.0004215051011233e-05       1.3678696630208324e-05       2.1916483436334790e-06       1.9290415191633044e-05
   9.3199999999999772e+00       2.0073237095059130e-05       1.3867029710227225e-05       2.2104896735089626e-06       1.9353920983849916e-05
   9.3599999999999763e+00       2.0123804449023678e-05       1.4056936681366047e-05       2.2435012632955122e-06       1.9406489318367916e-05
   9.3999999999999755e+00       2.0168335442653578e-05       1.4246325897463789e-05       2.2501129703184311e-06       1.9458938325954292e-05
   9.4399999999999746e+00       2.0195949978593642e-05       1.4436536488112153e-05       2.2665782996936389e-06       1.9481853357255389e-05
   9.4799999999999738e+00       2.0248591888743397e-05       1.4629906578519546e-05       2.2665753005063680e-06       1.9532736947922871e-05
   9.5199999999999729e+00       2.0270194798616884e-05       1.4859515287970368e-05       2.2881290005945387e-06       1.9561326057561990e-05
   9.5599999999999721e+00       2.0331091162379768e-05       1.5078277338605733e-05       2.2992664946419959e-06       1.9619435861120358e-05
   9.5999999999999712e+00       2.0404903105201231e-05       1.5259194178030918e-05       2.3177030163158241e-06       1.9681865071655009e-05
   9.6399999999999704e+00       2.0434560488039520e-05       1.5434214084613886e-05       2.3126229552281403e-06       1.9722504518355640e-05
   9.6799999999999695e+00       2.0475353862545338e-05       1.5632712394668086e-05       2.3131411228672391e-06       1.9767715877316657e-05
   9.7199999999999687e+00       2.0555185122750576e-05       1.5826553917754893e-05       2.3407674365127354e-06       1.9840826534919774e-05
   9.7599999999999678e+00       2.0602477616212131e-05       1.6020660149828034e-05       2.3809051817457104e-06       1.9894525831125247e-05
   9.7999999999999670e+00       2.0645510292508132e-05       1.6214067570670617e-05       2.3953087315957684e-06       1.9945845153832690e-05
   9.8399999999999661e+00       2.0728133125180979e-05       1.6403136152359107e-05       2.4185903022695384e-06       2.0016091934360599e-05
   9.8799999999999653e+00       2.0757699909168337e-05       1.6585645894840783e-05       2.4129156821769407e-06       2.0052930317050271e-05
   9.9199999999999644e+00       2.0822883165709840e-05       1.6723140994501351e-05       2.4383347052974255e-06       2.0114756928913371e-05
   9.9599999999999635e+00       2.0883167506843099e-05       1.6884832332641021e-05       2.4279366901050160e-06       2.0174684227240259e-05
   9.9999999999999627e+00       2.0932836890074265e-05       1.7044219423945601e-05       2.4455100927406197e-06       2.0228307307927152e-05
   1.0000000000000000e+01       2.0932836890074268e-05       1.7044219422843374e-05       2.4455100927258987e-06       2.0228307307875155e-05


==> abcflow-vm6-10-20.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       5.6356224898158907e-05       2.4825341532472731e-16       6.8658333647851545e-06       5.5878387908473195e-05
   4.0000000000000001e-02       5.6190927287691445e-05       3.4301444633086375e-07       6.8216228354423494e-06       5.5772946916721419e-05
   8.0000000000000002e-02       5.5895579051237324e-05       6.9136261815775119e-07       6.7416529750103164e-06       5.5564015643045289e-05
   1.2000000000000000e-01       5.5814408755996862e-05       9.9914175175081872e-07       6.7465113696357319e-06       5.5498686147427127e-05
   1.6000000000000000e-01       5.5941128087433697e-05       1.2784049606865910e-06       6.8159024497010571e-06       5.5575210766619207e-05
   2.0000000000000001e-01       5.6057667800411685e-05       1.5584236769901384e-06       6.8554735655421642e-06       5.5647648380930717e-05
   2.4000000000000002e-01       5.6077272147336552e-05       1.8291946244546197e-06       6.8403842928112398e-06       5.5665524304239649e-05
   2.8000000000000003e-01       5.6087434761879045e-05       2.0436135716103046e-06       6.8257632224720834e-06       5.5690209972925302e-05
   3.2000000000000001e-01       5.6152925303089521e-05       2.2755152738807566e-06       6.8456755761602509e-06       5.5761882244347514e-05
   3.5999999999999999e-01       5.6207575908584269e-05       2.5147168210070979e-06       6.8570206465507420e-06       5.5815713565440046e-05
   3.9999999999999997e-01       5.6207252697598014e-05       2.7315792133110361e-06       6.8285668914422312e-06       5.5794183386948972e-05
   4.3999999999999995e-01       5.6221874226110411e-05       2.9290716447564861e-06       6.8057856956899994e-06       5.5753471114316185e-05
   4.7999999999999993e-01       5.6301554804852926e-05       3.1090844382193914e-06       6.8340743835133836e-06       5.5769435638573678e-05
   5.1999999999999991e-01       5.6358840571589091e-05       3.2665859533784822e-06       6.8804941829938677e-06       5.5807251432403160e-05
   5.5999999999999994e-01       5.6336131165813898e-05       3.4029188924856950e-06       6.8995470145826886e-06       5.5809781924249579e-05
   5.9999999999999998e-01       5.6376035123153542e-05       3.6181001024452538e-06       6.9144672997736110e-06       5.5846364873303961e-05
   6.4000000000000001e-01       5.6505494656840481e-05       3.8405834681408005e-06       6.9428628617277156e-06       5.5937950337970939e-05
   6.8000000000000005e-01       5.6572478717971927e-05       4.0719285429520018e-06       6.9587079085148642e-06       5.5992828435580852e-05
   7.2000000000000008e-01       5.6537364795743700e-05       4.3111767786651967e-06       6.9532030590071421e-06       5.5975870394310112e-05
   7.6000000000000012e-01       5.6509820300722521e-05       4.5559870171791855e-06       6.9555349745433756e-06       5.5957200753429024e-05
   8.0000000000000016e-01       5.6555913634516982e-05       4.8032957821339460e-06       6.9864778337523629e-06       5.5982626218038471e-05
   8.4000000000000019e-01       5.6628629024985278e-05       5.0493511864102994e-06       7.0246787196837430e-06       5.6025442363120431e-05
   8.8000000000000023e-01       5.6688101001616491e-05       5.2892503204655993e-06       7.0450472597480333e-06       5.6069118055341275e-05
   9.2000000000000026e-01       5.6739722380873449e-05       5.5170851487643956e-06       7.0504486569396939e-06       5.6114807635336794e-05
   9.6000000000000030e-01       5.6826319591324977e-05       5.7268159182215494e-06       7.0675349648067649e-06       5.6181191290537138e-05
   1.0000000000000002e+00       5.6968914386883743e-05       5.9129479917863429e-06       7.1211295574391602e-06       5.6279478406698210e-05
   1.0400000000000003e+00       5.7115167285278286e-05       6.0716969034992862e-06       7.2097512585651641e-06       5.6388586806017307e-05
   1.0800000000000003e+00       5.7220646410694744e-05       6.2029266714657709e-06       7.3075868540595338e-06       5.6487383394107026e-05
   1.1200000000000003e+00       5.7305810495416557e-05       6.3071963447890567e-06       7.3865909727991608e-06       5.6575871058717139e-05
   1.1600000000000004e+00       5.7373587278616038e-05       6.3818773969440678e-06       7.4308298087422175e-06       5.6642114271839994e-05
   1.2000000000000004e+00       5.7377112029464044e-05       6.5007135066984506e-06       7.4357334785107561e-06       5.6654688540665384e-05
   1.2400000000000004e+00       5.7349958117680046e-05       6.7554122472483592e-06       7.4178258698848183e-06       5.6639509389883706e-05
   1.2800000000000005e+00       5.7386468956662073e-05       7.0122497839845244e-06       7.4055029945178371e-06       5.6668053678345704e-05
   1.3200000000000005e+00       5.7474260171519906e-05       7.2740171847590057e-06       7.4101162224700696e-06       5.6743848977131355e-05
   1.3600000000000005e+00       5.7580462452435654e-05       7.5417650467718410e-06       7.4400185762532090e-06       5.6835851759210330e-05
   1.4000000000000006e+00       5.7707787284880376e-05       7.8144826052448092e-06       7.4980556168692652e-06       5.6934422254310423e-05
   1.4400000000000006e+00       5.7820082937879938e-05       8.0888265591237082e-06       7.5633747277174291e-06       5.7017280573107404e-05
   1.4800000000000006e+00       5.7850731213186215e-05       8.3602466494759708e-06       7.6017694220786792e-06       5.7035722892146275e-05
   1.5200000000000007e+00       5.7786958254018539e-05       8.6243540640979502e-06       7.5970023083238077e-06       5.6987983706730455e-05
   1.5600000000000007e+00       5.7722493901497968e-05       8.8779331180672419e-06       7.5702685389097051e-06       5.6956401608917883e-05
   1.6000000000000008e+00       5.7728990236889604e-05       9.1867091528378907e-06       7.5491993009158341e-06       5.6977704658110440e-05
   1.6400000000000008e+00       5.7773056543126047e-05       9.5190011725921830e-06       7.5338744527925671e-06       5.6995259947051730e-05
   1.6800000000000008e+00       5.7832388262575612e-05       9.8500759009165627e-06       7.5215714902529882e-06       5.7011991582042245e-05
   1.7200000000000009e+00       5.7910517725417319e-05       1.0178910929739122e-05       7.5240619201964155e-06       5.7072598205037946e-05
   1.7600000000000009e+00       5.8036285749412045e-05       1.0505640122853465e-05       7.5503554697786747e-06       5.7190390605990748e-05
   1.8000000000000009e+00       5.8170479966684893e-05       1.0831759355136493e-05       7.5733629181630315e-06       5.7294332172611409e-05
   1.8400000000000010e+00       5.8215708969375080e-05       1.1159313509666117e-05       7.5582816339345229e-06       5.7301599998511309e-05
   1.8800000000000010e+00       5.8233734632944954e-05       1.1489430894493942e-05       7.5383555118871533e-06       5.7289047425937065e-05
   1.9200000000000010e+00       5.8306357592238048e-05       1.1823300101464107e-05       7.5622541299453865e-06       5.7346049320143438e-05
   1.9600000000000011e+00       5.8412721731959315e-05       1.2163116097340311e-05       7.6261470237974490e-06       5.7446871897913689e-05
   2.0000000000000009e+00       5.8498713542642393e-05       1.2509886238171416e-05       7.6872857049423647e-06       5.7537389818839089e-05
   2.0400000000000009e+00       5.8546525335403323e-05       1.2886541445525534e-05       7.7153044044415303e-06       5.7612210700203029e-05
   2.0800000000000010e+00       5.8635246266271004e-05       1.3282787286661339e-05       7.7307592329561309e-06       5.7713159569177310e-05
   2.1200000000000010e+00       5.8773588621911149e-05       1.3688889239347789e-05       7.7628593070197237e-06       5.7826609511589304e-05
   2.1600000000000010e+00       5.8892263019883804e-05       1.4106158303668471e-05       7.8102747145136916e-06       5.7902917964986118e-05
   2.2000000000000011e+00       5.9032216645197435e-05       1.4530845828697018e-05       7.8650333800296077e-06       5.7982931862669855e-05
   2.2400000000000011e+00       5.9237156906819876e-05       1.4956957396735769e-05       7.9212354355239419e-06       5.8105738560935290e-05
   2.2800000000000011e+00       5.9410964981855831e-05       1.5380770997421724e-05       7.9598000528979576e-06       5.8205485352025967e-05
   2.3200000000000012e+00       5.9508983331993638e-05       1.5802088007925172e-05       7.9818091132527604e-06       5.8267755137161382e-05
   2.3600000000000012e+00       5.9627726898194540e-05       1.6222467229972168e-05       8.0185306002754581e-06       5.8371339452666789e-05
   2.4000000000000012e+00       5.9812167073352422e-05       1.6642231954745478e-05       8.0962530805725696e-06       5.8532282557945609e-05
   2.4400000000000013e+00       6.0015828359147796e-05       1.7059288216032824e-05       8.2175510517449666e-06       5.8707317908572784e-05
   2.4800000000000013e+00       6.0170584314673410e-05       1.7472495141472902e-05       8.3463078200555620e-06       5.8847219104409625e-05
   2.5200000000000014e+00       6.0296219448411103e-05       1.7883561634064723e-05       8.4504044173365591e-06       5.8976710503858797e-05
   2.5600000000000014e+00       6.0432560444867503e-05       1.8293262232756254e-05       8.5207434178375621e-06       5.9125782498505445e-05
   2.6000000000000014e+00       6.0539278209712772e-05       1.8698461633339481e-05       8.5428932710948057e-06       5.9240124148057301e-05
   2.6400000000000015e+00       6.0581379267475270e-05       1.9093725639332813e-05       8.5194390528203157e-06       5.9280474696825699e-05
   2.6800000000000015e+00       6.0577937465223559e-05       1.9473956969874984e-05       8.4689191197258809e-06       5.9272721944031599e-05
   2.7200000000000015e+00       6.0611400315216366e-05       1.9837452372505330e-05       8.4230339143942918e-06       5.9293049454999926e-05
   2.7600000000000016e+00       6.0759533719394437e-05       2.0187339564305925e-05       8.4178308692799674e-06       5.9407837457937465e-05
   2.8000000000000016e+00       6.0982850747402240e-05       2.0529039298936178e-05       8.4588683452069448e-06       5.9576394177773064e-05
   2.8400000000000016e+00       6.1114946685897871e-05       2.0867429768621836e-05       8.5112261675328613e-06       5.9676702248873956e-05
   2.8800000000000017e+00       6.1155269927176957e-05       2.1205758856189341e-05       8.5491847714409731e-06       5.9711562198250069e-05
   2.9200000000000017e+00       6.1254788721787039e-05       2.1544759676851193e-05       8.5783083333251007e-06       5.9774415689169204e-05
   2.9600000000000017e+00       6.1341731902894337e-05       2.1881666449948406e-05       8.6018789496703261e-06       5.9827413993016221e-05
   3.0000000000000018e+00       6.1406107917336825e-05       2.2211455339067488e-05       8.6441451037173181e-06       5.9900195502843744e-05
   3.0400000000000018e+00       6.1552495153136764e-05       2.2531278058911842e-05       8.7172981276220746e-06       6.0054339011731812e-05
   3.0800000000000018e+00       6.1775460251439930e-05       2.2843402465721453e-05       8.8068960307154097e-06       6.0258424902809496e-05
   3.1200000000000019e+00       6.2015933108394583e-05       2.3151603096904478e-05       8.9008836436672280e-06       6.0479137785039151e-05
   3.1600000000000019e+00       6.2182139040992609e-05       2.3455046289315193e-05       8.9704995668891638e-06       6.0648926474789742e-05
   3.2000000000000020e+00       6.2264500457508915e-05       2.3748998709812736e-05       8.9999057483567297e-06       6.0728733472365938e-05
   3.2400000000000020e+00       6.2354939427208461e-05       2.4029997596756911e-05       9.0274219025624436e-06       6.0795240730987116e-05
   3.2800000000000020e+00       6.2569575886663691e-05       2.4296956886566680e-05       9.1081065011638313e-06       6.0982247369733787e-05
   3.3200000000000021e+00       6.2974552643139500e-05       2.4547506644762653e-05       9.2481651988919265e-06       6.1353600466081839e-05
   3.3600000000000021e+00       6.3477650586649226e-05       2.4775923195915354e-05       9.4009964710991315e-06       6.1813729258644668e-05
   3.4000000000000021e+00       6.3899123556919923e-05       2.4974351066868327e-05       9.5220393128118387e-06       6.2205337934595595e-05
   3.4400000000000022e+00       6.4203766569420579e-05       2.5136101792675642e-05       9.5953698817966090e-06       6.2473019530360913e-05
   3.4800000000000022e+00       6.4450679494925639e-05       2.5259348841560303e-05       9.6191337144103130e-06       6.2632250876766822e-05
   3.5200000000000022e+00       6.4668046780761825e-05       2.5346794755230781e-05       9.6164144006102090e-06       6.2733460943602295e-05
   3.5600000000000023e+00       6.4883030334042063e-05       2.5403182143865993e-05       9.6184931888793351e-06       6.2845198673797722e-05
   3.6000000000000023e+00       6.5087666220748066e-05       2.5434641235794122e-05       9.6384904696738759e-06       6.2982141166062104e-05
   3.6400000000000023e+00       6.5308134346895769e-05       2.5448193147612837e-05       9.6957039091452525e-06       6.3162115460948951e-05
   3.6800000000000024e+00       6.5527073844408871e-05       2.5449869254216377e-05       9.7903240395884030e-06       6.3358136916648130e-05
   3.7200000000000024e+00       6.5722804283111037e-05       2.5442641717879035e-05       9.8781029832977971e-06       6.3537565437446903e-05
   3.7600000000000025e+00       6.5924470950328026e-05       2.5426060547658101e-05       9.9301006874750183e-06       6.3718773708599862e-05
   3.8000000000000025e+00       6.6123991631420752e-05       2.5397691267018905e-05       9.9787474439088360e-06       6.3909985978419326e-05
   3.8400000000000025e+00       6.6329069007960311e-05       2.5354576986248932e-05       1.0068510731447805e-05       6.4120919089321932e-05
   3.8800000000000026e+00       6.6544938627944932e-05       2.5292197745980822e-05       1.0211845295919880e-05       6.4339878103134525e-05
   3.9200000000000026e+00       6.6770104858103889e-05       2.5202192396315222e-05       1.0389279630533564e-05       6.4565187063203241e-05
   3.9600000000000026e+00       6.7007309921822314e-05       2.5073523620438741e-05       1.0562070308874404e-05       6.4819732552363852e-05
   4.0000000000000027e+00       6.7270418063479300e-05       2.4896341733755372e-05       1.0720460277423987e-05       6.5124698045509696e-05
   4.0400000000000027e+00       6.7600879876588327e-05       2.4665723470407313e-05       1.0870147158502931e-05       6.5468227987081217e-05
   4.0800000000000027e+00       6.7952529212177609e-05       2.4383318135430367e-05       1.0975500603025866e-05       6.5752314380582185e-05
   4.1200000000000028e+00       6.8180164872576422e-05       2.4056128299985526e-05       1.1008764854873964e-05       6.5889564078135457e-05
   4.1600000000000028e+00       6.8287494951821423e-05       2.3692763422345318e-05       1.1003605406694528e-05       6.5956991532311690e-05
   4.2000000000000028e+00       6.8465164801887580e-05       2.3302037400196050e-05       1.1044893584872825e-05       6.6151011277731459e-05
   4.2400000000000029e+00       6.8809140005840957e-05       2.2893037271264304e-05       1.1199171226414136e-05       6.6536942662179612e-05
   4.2800000000000029e+00       6.9281666701337004e-05       2.2476224886786652e-05       1.1442389803544936e-05       6.7032688098918886e-05
   4.3200000000000029e+00       6.9805005464557111e-05       2.2066146670002226e-05       1.1693378735409650e-05       6.7557773290792243e-05
   4.3600000000000030e+00       7.0249178037567041e-05       2.1681990933200995e-05       1.1887605228293311e-05       6.8017028046358255e-05
   4.4000000000000030e+00       7.0614877977677999e-05       2.1342384839205946e-05       1.2016456523606964e-05       6.8375363435560667e-05
   4.4400000000000031e+00       7.0948005633813592e-05       2.1062908220098584e-05       1.2099012827084639e-05       6.8653644042517473e-05
   4.4800000000000031e+00       7.1225547436530443e-05       2.0856789085866735e-05       1.2159822182421190e-05       6.8863248642884244e-05
   4.5200000000000031e+00       7.1522270899310956e-05       2.0891420444212439e-05       1.2239337441494585e-05       6.9092173414127820e-05
   4.5600000000000032e+00       7.1899154045392203e-05       2.1298782887169411e-05       1.2359745484949843e-05       6.9403654415151679e-05
   4.6000000000000032e+00       7.2295801446085913e-05       2.1692355285208888e-05       1.2511289543492860e-05       6.9764656310298851e-05
   4.6400000000000032e+00       7.2620554260796675e-05       2.2073654109969846e-05       1.2682348499287479e-05       7.0114657585941130e-05
   4.6800000000000033e+00       7.2880753968984977e-05       2.2442068470141906e-05       1.2882033422848070e-05       7.0461590562598622e-05
   4.7200000000000033e+00       7.3246096636562139e-05       2.2792187978098390e-05       1.3120877250178493e-05       7.0915304211548226e-05
   4.7600000000000033e+00       7.3756769138412143e-05       2.3117965835136375e-05       1.3366577529736115e-05       7.1447066767945863e-05
   4.8000000000000034e+00       7.4220761703559673e-05       2.3415969847548908e-05       1.3567094603717317e-05       7.1872061447046906e-05
   4.8400000000000034e+00       7.4573804307671049e-05       2.3687045751908781e-05       1.3707340976826087e-05       7.2152498528484115e-05
   4.8800000000000034e+00       7.4889524869506453e-05       2.3935278111051553e-05       1.3811344887029592e-05       7.2388149812904309e-05
   4.9200000000000035e+00       7.5219101086165533e-05       2.4329277821067601e-05       1.3919913512105651e-05       7.2666412009714660e-05
   4.9600000000000035e+00       7.5603118084376425e-05       2.5006261806287845e-05       1.4071815932193159e-05       7.3031971554373681e-05
   5.0000000000000036e+00       7.6044535928449642e-05       2.5701516829775245e-05       1.4277105576877567e-05       7.3472149452691004e-05
   5.0400000000000036e+00       7.6522621112344225e-05       2.6415646355874419e-05       1.4508566565833090e-05       7.3948701114631756e-05
   5.0800000000000036e+00       7.7008124580677174e-05       2.7145506738115348e-05       1.4728840265926444e-05       7.4415233377489871e-05
   5.1200000000000037e+00       7.7483716168741379e-05       2.7887869114290050e-05       1.4938147203911658e-05       7.4865365534332670e-05
   5.1600000000000037e+00       7.7974090125078010e-05       2.8642950301230364e-05       1.5157969567280196e-05       7.5327790336089372e-05
   5.2000000000000037e+00       7.8503440393407035e-05       2.9412183587317053e-05       1.5377891647243678e-05       7.5816249985015050e-05
   5.2400000000000038e+00       7.9028048803821894e-05       3.0195632804955044e-05       1.5557844851053500e-05       7.6297949813746186e-05
   5.2800000000000038e+00       7.9417531054610120e-05       3.0991286096009346e-05       1.5661978538751545e-05       7.6660724227155570e-05
   5.3200000000000038e+00       7.9643719856442667e-05       3.1796441439426481e-05       1.5707671125440835e-05       7.6857888209271797e-05
   5.3600000000000039e+00       7.9817322028255609e-05       3.2609888299059871e-05       1.5753455448018824e-05       7.7001324434761788e-05
   5.4000000000000039e+00       8.0082503213935185e-05       3.3431994916681937e-05       1.5843624887118826e-05       7.7263974641125316e-05
   5.4400000000000039e+00       8.0477072266678788e-05       3.4263809520411839e-05       1.6000929086111145e-05       7.7691033649356913e-05
   5.4800000000000040e+00       8.0942559951483427e-05       3.5107008391791718e-05       1.6245779326337172e-05       7.8217436655428219e-05
   5.5200000000000040e+00       8.1478980234775628e-05       3.5962061986069725e-05       1.6578661458858599e-05       7.8830119264246810e-05
   5.5600000000000041e+00       8.2028306582548866e-05       3.6826016089394515e-05       1.6954416984583026e-05       7.9461891167102193e-05
   5.6000000000000041e+00       8.2528510640643085e-05       3.7695595244170947e-05       1.7308225679460557e-05       8.0028930638758358e-05
   5.6400000000000041e+00       8.3013749720788150e-05       3.8570095417503880e-05       1.7595605447715207e-05       8.0557311324690726e-05
   5.6800000000000042e+00       8.3517607810085743e-05       3.9449366761541596e-05       1.7792953789358022e-05       8.1066923600832302e-05
   5.7200000000000042e+00       8.4022128493177473e-05       4.0328614430653238e-05       1.7889602620325973e-05       8.1519286053118750e-05
   5.7600000000000042e+00       8.4498132710966555e-05       4.1193686940401938e-05       1.7906414602011568e-05       8.1884593177085349e-05
   5.8000000000000043e+00       8.5000658962708530e-05       4.2022868980054342e-05       1.7900561599004410e-05       8.2230494375201926e-05
   5.8400000000000043e+00       8.5569467393085288e-05       4.2798316628322085e-05       1.7915978752747192e-05       8.2634531272132944e-05
   5.8800000000000043e+00       8.6120437175189965e-05       4.3517730443060635e-05       1.7960634899683731e-05       8.3076311731575912e-05
   5.9200000000000044e+00       8.6565861987402974e-05       4.4189899637818146e-05       1.8035179755992801e-05       8.3523576783413477e-05
   5.9600000000000044e+00       8.6970171377363773e-05       4.4820616638225969e-05       1.8152423697564550e-05       8.4014440759789939e-05
   6.0000000000000044e+00       8.7382685113261382e-05       4.5409862702330124e-05       1.8287123533957365e-05       8.4505143325449279e-05
   6.0400000000000045e+00       8.7794851465773587e-05       4.5960779802770724e-05       1.8397251092015842e-05       8.4913174112291647e-05
   6.0800000000000045e+00       8.8226864145621629e-05       4.6488892460439757e-05       1.8497634085062308e-05       8.5276434128964861e-05
   6.1200000000000045e+00       8.8674161078878383e-05       4.7017167512993793e-05       1.8633039360187465e-05       8.5689639546849343e-05
   6.1600000000000046e+00       8.9090148469252587e-05       4.7559367939260606e-05       1.8817000062610205e-05       8.6157158486638413e-05
   6.2000000000000046e+00       8.9463405822334119e-05       4.8114295387674648e-05       1.9013498952835072e-05       8.6616633349963050e-05
   6.2400000000000047e+00       8.9775245747787097e-05       4.8679294285823303e-05       1.9177313515548584e-05       8.7002427482778944e-05
   6.2800000000000047e+00       9.0036441216519920e-05       4.9255901193520005e-05       1.9286755879157786e-05       8.7313224725610864e-05
   6.3200000000000047e+00       9.0280035015342699e-05       4.9845123709635920e-05       1.9361101152128960e-05       8.7579349571420106e-05
   6.3600000000000048e+00       9.0519326426765831e-05       5.0443713035925142e-05       1.9462084832422165e-05       8.7819375023992147e-05
   6.4000000000000048e+00       9.0860173367391455e-05       5.1035495470081936e-05       1.9647843460236740e-05       8.8146467908022813e-05
   6.4400000000000048e+00       9.1433628876168009e-05       5.1589380474322008e-05       1.9931234383064033e-05       8.8710692534393516e-05
   6.4800000000000049e+00       9.2244425413452817e-05       5.2067787719840766e-05       2.0277663457113876e-05       8.9544758617630989e-05
   6.5200000000000049e+00       9.3109483782170363e-05       5.2437538382878074e-05       2.0629044069301673e-05       9.0481255715431228e-05
   6.5600000000000049e+00       9.3872756344933486e-05       5.2678205180810743e-05       2.0943027862727261e-05       9.1336781166281584e-05
   6.6000000000000050e+00       9.4558581668995913e-05       5.2787305334769812e-05       2.1205715532077102e-05       9.2084729110903781e-05
   6.6400000000000050e+00       9.5192290196574893e-05       5.2778724270143800e-05       2.1414247383191933e-05       9.2748326254392019e-05
   6.6800000000000050e+00       9.5783028883638077e-05       5.3015572327914465e-05       2.1567455367468500e-05       9.3349566310775431e-05
   6.7200000000000051e+00       9.6442538011155100e-05       5.3613423197483923e-05       2.1687581330169130e-05       9.3993760665265455e-05
   6.7600000000000051e+00       9.7241884114531246e-05       5.4125436287311204e-05       2.1804032783913876e-05       9.4755161341785171e-05
   6.8000000000000052e+00       9.8081020019643710e-05       5.4519097103921798e-05       2.1921414019315080e-05       9.5555781699219002e-05
   6.8400000000000052e+00       9.8864627304630367e-05       5.4775305525865082e-05       2.2050198781452803e-05       9.6305345700866053e-05
   6.8800000000000052e+00       9.9534231520970052e-05       5.4894289054478710e-05       2.2205868477235004e-05       9.6962558544399735e-05
   6.9200000000000053e+00       1.0006356182306566e-04       5.4890664689906446e-05       2.2388665601596703e-05       9.7524358282155893e-05
   6.9600000000000053e+00       1.0059597018073186e-04       5.4785003845765230e-05       2.2620454403077872e-05       9.8122860981514768e-05
   7.0000000000000053e+00       1.0125334498505164e-04       5.4600375179613484e-05       2.2915621208330083e-05       9.8855858121355388e-05
   7.0400000000000054e+00       1.0197158867084275e-04       5.4355527541405129e-05       2.3230813917803932e-05       9.9640843843802642e-05
   7.0800000000000054e+00       1.0266050297985271e-04       5.4057960738805244e-05       2.3505875513716185e-05       1.0038759735586745e-04
   7.1200000000000054e+00       1.0330893359721441e-04       5.3965453338195938e-05       2.3722496670155643e-05       1.0111144343108135e-04
   7.1600000000000055e+00       1.0401294518317997e-04       5.4539015181445626e-05       2.3916481771845250e-05       1.0189251406613824e-04
   7.2000000000000055e+00       1.0495767229084268e-04       5.5004611416051527e-05       2.4141259366101663e-05       1.0283836808173129e-04
   7.2400000000000055e+00       1.0625844693689228e-04       5.5383779501013685e-05       2.4416290874419089e-05       1.0401186709331366e-04
   7.2800000000000056e+00       1.0772672878613462e-04       5.5706152683350641e-05       2.4708490758984782e-05       1.0527460279334704e-04
   7.3200000000000056e+00       1.0905748269063313e-04       5.6008421066773343e-05       2.4987968577468619e-05       1.0642434893701821e-04
   7.3600000000000056e+00       1.1020285334811752e-04       5.6329634880226545e-05       2.5274575846497058e-05       1.0746780285991265e-04
   7.4000000000000057e+00       1.1114805153439448e-04       5.6703345426043721e-05       2.5576034666034360e-05       1.0840032510740293e-04
   7.4400000000000057e+00       1.1183085953347535e-04       5.7932062181515173e-05       2.5868656934131287e-05       1.0915118640995591e-04
   7.4800000000000058e+00       1.1239958644161934e-04       5.9308590770886978e-05       2.6156316057371780e-05       1.0982956631959146e-04
   7.5200000000000058e+00       1.1307503219589449e-04       6.0695546121396770e-05       2.6451228582904955e-05       1.1061867704307363e-04
   7.5600000000000058e+00       1.1391460736377660e-04       6.2059136807996840e-05       2.6730712468105299e-05       1.1155716315094809e-04
   7.6000000000000059e+00       1.1484183808161163e-04       6.3364956918178335e-05       2.6973801365583820e-05       1.1254694430144912e-04
   7.6400000000000059e+00       1.1586612289816223e-04       6.4583366023491587e-05       2.7223890631138497e-05       1.1356159851335607e-04
   7.6800000000000059e+00       1.1705830691953405e-04       6.5688943285575056e-05       2.7545792145859983e-05       1.1468707795498964e-04
   7.7200000000000060e+00       1.1840025066302386e-04       6.6736178275859996e-05       2.7947467732504226e-05       1.1598310572357481e-04
   7.7600000000000060e+00       1.1979932693665561e-04       6.8737161035267494e-05       2.8377288320012965e-05       1.1741330224457747e-04
   7.8000000000000060e+00       1.2118953467963102e-04       7.0812316318738766e-05       2.8778806487603829e-05       1.1889286558576997e-04
   7.8400000000000061e+00       1.2254757574962070e-04       7.2947130191839207e-05       2.9118780146810381e-05       1.2031957261986698e-04
   7.8800000000000061e+00       1.2384474273380939e-04       7.5122418392854017e-05       2.9376884676613265e-05       1.2160718701793777e-04
   7.9200000000000061e+00       1.2504557583293009e-04       7.7316055899791675e-05       2.9545999056380253e-05       1.2274175455599602e-04
   7.9600000000000062e+00       1.2610439488425169e-04       7.9506802749217638e-05       2.9641251532379950e-05       1.2373365193867471e-04
   8.0000000000000053e+00       1.2705263235882457e-04       8.1676992558075683e-05       2.9711519870511678e-05       1.2464910957263786e-04
   8.0400000000000045e+00       1.2806039980747165e-04       8.3807644814642225e-05       2.9825962808730146e-05       1.2564777250712175e-04
   8.0800000000000036e+00       1.2921111296226588e-04       8.5869631543770202e-05       3.0010662797955228e-05       1.2678870976819229e-04
   8.1200000000000028e+00       1.3034757604145973e-04       8.7824492589832969e-05       3.0196606241131582e-05       1.2791389703886873e-04
   8.1600000000000019e+00       1.3133533544171773e-04       8.9639793328219022e-05       3.0319884487849772e-05       1.2889792118359872e-04
   8.2000000000000011e+00       1.3222687753400316e-04       9.1302498960971825e-05       3.0413139894667013e-05       1.2978210898593735e-04
   8.2400000000000002e+00       1.3306468610370845e-04       9.2820235942268878e-05       3.0532618655746821e-05       1.3060135722090362e-04
   8.2799999999999994e+00       1.3385942029600032e-04       9.4211904954012777e-05       3.0701160050848974e-05       1.3137414056471581e-04
   8.3199999999999985e+00       1.3475533534418129e-04       9.5499669048110846e-05       3.0936729851324440e-05       1.3221307215935632e-04
   8.3599999999999977e+00       1.3587946992724246e-04       9.6715821661579092e-05       3.1227791368106344e-05       1.3322066557311843e-04
   8.3999999999999968e+00       1.3715494384373633e-04       9.7909683964089386e-05       3.1528253022468768e-05       1.3435343333790631e-04
   8.4399999999999959e+00       1.3846082813972129e-04       9.9136661683958623e-05       3.1806849887765409e-05       1.3553414104984613e-04
   8.4799999999999951e+00       1.3971225623722516e-04       1.0043915790949721e-04       3.2048432641459552e-05       1.3670015103085713e-04
   8.5199999999999942e+00       1.4088139992298818e-04       1.0183269064758079e-04       3.2249986135229155e-05       1.3779921297003343e-04
   8.5599999999999934e+00       1.4204429743793254e-04       1.0330235950307292e-04       3.2446558755396011e-05       1.3886801610561695e-04
   8.5999999999999925e+00       1.4315924609002476e-04       1.0480407004847952e-04       3.2675313615023878e-05       1.3991122480907516e-04
   8.6399999999999917e+00       1.4419105964465209e-04       1.0626942684091292e-04       3.2955845598900700e-05       1.4095216862951615e-04
   8.6799999999999908e+00       1.4522130839005341e-04       1.0762232634104279e-04       3.3298756162856599e-05       1.4206274072960600e-04
   8.7199999999999900e+00       1.4627020720141189e-04       1.0879687452059848e-04       3.3682543821478491e-05       1.4320558965885341e-04
   8.7599999999999891e+00       1.4728048194666428e-04       1.0974642304675067e-04       3.4055231156523405e-05       1.4427308445360849e-04
   8.7999999999999883e+00       1.4816922212532814e-04       1.1044600710531397e-04       3.4360128925818890e-05       1.4518780449313716e-04
   8.8399999999999874e+00       1.4888380036510640e-04       1.1088935848000187e-04       3.4573063304630739e-05       1.4594011788143850e-04
   8.8799999999999866e+00       1.4947226934130297e-04       1.1108798159816418e-04       3.4714380556896197e-05       1.4659786423149276e-04
   8.9199999999999857e+00       1.5015892651373401e-04       1.1106334212075942e-04       3.4842124000388526e-05       1.4733276966221736e-04
   8.9599999999999849e+00       1.5123702723599962e-04       1.1083033240938822e-04       3.5032208166858201e-05       1.4835961667168632e-04
   8.9999999999999840e+00       1.5279918056368571e-04       1.1050876931928032e-04       3.5323738102414414e-05       1.4972101948135328e-04
   9.0399999999999832e+00       1.5466728950988938e-04       1.1148905947677319e-04       3.5699459526057090e-05       1.5127531119902299e-04
   9.0799999999999823e+00       1.5660546403996185e-04       1.1252246149394098e-04       3.6108475837919577e-05       1.5289824556026952e-04
   9.1199999999999815e+00       1.5837298232208687e-04       1.1364262219349966e-04       3.6507972200731169e-05       1.5448251728676738e-04
   9.1599999999999806e+00       1.5990457157764220e-04       1.1485187672198718e-04       3.6889758495168406e-05       1.5600443249542582e-04
   9.1999999999999797e+00       1.6144454884822022e-04       1.1613990973706020e-04       3.7276369888420816e-05       1.5761905483951768e-04
   9.2399999999999789e+00       1.6308452905097412e-04       1.1749730183817973e-04       3.7681716568070221e-05       1.5934663278011955e-04
   9.2799999999999780e+00       1.6459324892245824e-04       1.1889362379913843e-04       3.8098346044558107e-05       1.6097116965955923e-04
   9.3199999999999772e+00       1.6585032147391088e-04       1.2026226519823808e-04       3.8523700158640623e-05       1.6237625187607964e-04
   9.3599999999999763e+00       1.6703928022492289e-04       1.2152451875377449e-04       3.8958403128191428e-05       1.6367798290925224e-04
   9.3999999999999755e+00       1.6829170290906978e-04       1.2261884199620790e-04       3.9378327403458817e-05       1.6497614496629082e-04
   9.4399999999999746e+00       1.6956573869128465e-04       1.2351437373685559e-04       3.9749956218516459e-05       1.6624119812723686e-04
   9.4799999999999738e+00       1.7083316729959099e-04       1.2420458304272528e-04       4.0060272228957034e-05       1.6745260223595125e-04
   9.5199999999999729e+00       1.7216479264556058e-04       1.2469376614085382e-04       4.0352769636423869e-05       1.6871559404196617e-04
   9.5599999999999721e+00       1.7364870243291618e-04       1.2499106597428208e-04       4.0706468257998714e-05       1.7017862322558041e-04
   9.5999999999999712e+00       1.7530585555429969e-04       1.2510234098339826e-04       4.1132994578047028e-05       1.7187874518041895e-04
   9.6399999999999704e+00       1.7711184268574319e-04       1.2502684679846569e-04       4.1572295312799084e-05       1.7375986011709937e-04
   9.6799999999999695e+00       1.7896293041536832e-04       1.2477273285021640e-04       4.1980996787654426e-05       1.7571530404823375e-04
   9.7199999999999687e+00       1.8082873124250888e-04       1.2437107805593470e-04       4.2391613567311949e-05       1.7770940392100690e-04
   9.7599999999999678e+00       1.8291459993561337e-04       1.2386969424972867e-04       4.2884420781305332e-05       1.7987710211498444e-04
   9.7999999999999670e+00       1.8522714575982963e-04       1.2331670345988200e-04       4.3467974894006095e-05       1.8221289858500931e-04
   9.8399999999999661e+00       1.8742833863226804e-04       1.2275640264015566e-04       4.4070608643725781e-05       1.8445715953409290e-04
   9.8799999999999653e+00       1.8937138143867532e-04       1.2223169360041732e-04       4.4640193735319094e-05       1.8648369826017487e-04
   9.9199999999999644e+00       1.9127912691531239e-04       1.2175352388950807e-04       4.5184602595083397e-05       1.8845472361595411e-04
   9.9599999999999635e+00       1.9341615148485845e-04       1.2127386820825060e-04       4.5741954586314022e-05       1.9057341613902318e-04
   9.9999999999999627e+00       1.9583425119004536e-04       1.2070236570150456e-04       4.6330006469493444e-05       1.9287477269400527e-04
   1.0000000000000000e+01       1.9583425119004539e-04       1.2070236570177164e-04       4.6330006469497584e-05       1.9287477269389265e-04


==> abcflow-vm6-14-28.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       6.7036339690199929e-06       3.3306690738754696e-16       5.5522695191028337e-07       6.3231050914600300e-06
   4.0000000000000001e-02       6.6296950041230708e-06       4.3817497689044737e-08       5.4317329638433109e-07       6.3114400798654810e-06
   8.0000000000000002e-02       6.5622623299477671e-06       8.6991082103399688e-08       5.2951994468697009e-07       6.2935369975524656e-06
   1.2000000000000000e-01       6.5498291666575200e-06       1.2042483808357797e-07       5.3152122486433278e-07       6.2984000252361258e-06
   1.6000000000000000e-01       6.5400895561289930e-06       1.4790247711128002e-07       5.3315581442629607e-07       6.3010735298514889e-06
   2.0000000000000001e-01       6.5229012531245469e-06       1.7354160992455252e-07       5.3248529866114364e-07       6.2994418343831623e-06
   2.4000000000000002e-01       6.5165001321275270e-06       1.9395803803635256e-07       5.3635538777605700e-07       6.3053019000160946e-06
   2.8000000000000003e-01       6.5061807114369577e-06       2.1303543810574240e-07       5.3799102935795214e-07       6.3061892856556533e-06
   3.2000000000000001e-01       6.4996977118218791e-06       2.4005227679677333e-07       5.3788111863610361e-07       6.3061862091351900e-06
   3.5999999999999999e-01       6.5015516203440283e-06       2.7262549428065583e-07       5.3856827543804576e-07       6.3104493422016500e-06
   3.9999999999999997e-01       6.4954590522433263e-06       3.0341396752910933e-07       5.3830198330309739e-07       6.3130537137211010e-06
   4.3999999999999995e-01       6.4888638113766975e-06       3.3107174877400468e-07       5.3975137332230959e-07       6.3143021882968695e-06
   4.7999999999999993e-01       6.4922954081955671e-06       3.5590803686382091e-07       5.4318567100094259e-07       6.3180340025933701e-06
   5.1999999999999991e-01       6.4926923281087876e-06       3.7862146484691151e-07       5.4453944930412336e-07       6.3201503678712413e-06
   5.5999999999999994e-01       6.4932690435403348e-06       3.9953874545003257e-07       5.4431556837567357e-07       6.3230408059888669e-06
   5.9999999999999998e-01       6.4945446566611122e-06       4.1921026503022210e-07       5.4328945029900317e-07       6.3252068770478128e-06
   6.4000000000000001e-01       6.4924949639088246e-06       4.3812905452570722e-07       5.4306070473527998e-07       6.3269376907880554e-06
   6.8000000000000005e-01       6.4921100481838206e-06       4.5540008188368723e-07       5.4569988826872823e-07       6.3300352698350105e-06
   7.2000000000000008e-01       6.4924191340316240e-06       4.7546787519596666e-07       5.5000919579140949e-07       6.3324502892116434e-06
   7.6000000000000012e-01       6.4911407825924042e-06       4.9330436283033046e-07       5.5135853207571379e-07       6.3318167156590431e-06
   8.0000000000000016e-01       6.4965947789803840e-06       5.1190966996000009e-07       5.5039245473899834e-07       6.3357948335719028e-06
   8.4000000000000019e-01       6.5016810944374537e-06       5.4489871614995518e-07       5.5233316937317871e-07       6.3423571863730968e-06
   8.8000000000000023e-01       6.5012268535250567e-06       5.7412929499946553e-07       5.5598746372693575e-07       6.3455615487212754e-06
   9.2000000000000026e-01       6.5013498494331784e-06       5.9810410648644796e-07       5.5769068959880663e-07       6.3476249861195602e-06
   9.6000000000000030e-01       6.5035727806682453e-06       6.1643648996678716e-07       5.6199059554960829e-07       6.3525244380754440e-06
   1.0000000000000002e+00       6.5061446213933446e-06       6.2972212712060446e-07       5.6795860311583956e-07       6.3568185405670477e-06
   1.0400000000000003e+00       6.5106835728263987e-06       6.3914682776905603e-07       5.7008996815279117e-07       6.3600355561571567e-06
   1.0800000000000003e+00       6.5162606200851087e-06       6.4550610061863422e-07       5.7094662699689431e-07       6.3661362018967252e-06
   1.1200000000000003e+00       6.5207278072669719e-06       6.4879898159593453e-07       5.7225241992736830e-07       6.3725190338691993e-06
   1.1600000000000004e+00       6.5289142444938192e-06       6.7442586217560482e-07       5.7326591672898197e-07       6.3771823604415584e-06
   1.2000000000000004e+00       6.5326424904993832e-06       7.0092037737836374e-07       5.7397984373672180e-07       6.3768300464109232e-06
   1.2400000000000004e+00       6.5316314197929313e-06       7.2495340713248528e-07       5.7647389812661224e-07       6.3742198783445317e-06
   1.2800000000000005e+00       6.5334449585461971e-06       7.4452100829002387e-07       5.8114272769984426e-07       6.3757715160335701e-06
   1.3200000000000005e+00       6.5377759709163941e-06       7.5792449712651497e-07       5.8308144370650446e-07       6.3788882459478854e-06
   1.3600000000000005e+00       6.5406149874159702e-06       7.6454113413579121e-07       5.8025994071861759e-07       6.3830484793026956e-06
   1.4000000000000006e+00       6.5466122806897582e-06       7.6530619247525729e-07       5.7794906404145464e-07       6.3921004093048864e-06
   1.4400000000000006e+00       6.5483188953416068e-06       7.6239137917602908e-07       5.7900226832851342e-07       6.3999590164503540e-06
   1.4800000000000006e+00       6.5467945573746209e-06       7.8306395847222435e-07       5.8263360304893613e-07       6.4022532941318778e-06
   1.5200000000000007e+00       6.5522320781359727e-06       8.0286465170113074e-07       5.8892068683754042e-07       6.4047794917275169e-06
   1.5600000000000007e+00       6.5609569925281685e-06       8.1823395869453324e-07       5.9297681626786564e-07       6.4096697622182177e-06
   1.6000000000000008e+00       6.5651793601308360e-06       8.2843499807544765e-07       5.9011859807738810e-07       6.4108175708571149e-06
   1.6400000000000008e+00       6.5737909384156039e-06       8.3352381198115238e-07       5.8828107451350674e-07       6.4150293639904961e-06
   1.6800000000000008e+00       6.5806384132531617e-06       8.3452975077862830e-07       5.9002777821947252e-07       6.4197092777059065e-06
   1.7200000000000009e+00       6.5865149158720767e-06       8.3566627181148905e-07       5.9171576976040838e-07       6.4225492835443373e-06
   1.7600000000000009e+00       6.5895295965737483e-06       8.4200956920134887e-07       5.9325893666303771e-07       6.4247867699487943e-06
   1.8000000000000009e+00       6.5926359447293828e-06       8.4915092221673446e-07       5.9574707614466365e-07       6.4269493165368986e-06
   1.8400000000000010e+00       6.5960533640566251e-06       8.7315615389456519e-07       5.9561344742272453e-07       6.4251878887165933e-06
   1.8800000000000010e+00       6.6002532851812396e-06       8.9629796748832681e-07       5.9468336108024323e-07       6.4272224020047178e-06
   1.9200000000000010e+00       6.6017440468646840e-06       9.1856713418822033e-07       5.9405306596634035e-07       6.4328519501504401e-06
   1.9600000000000011e+00       6.6009073200538087e-06       9.4057638560431696e-07       5.9482872006060976e-07       6.4357930134229949e-06
   2.0000000000000009e+00       6.6072820088071464e-06       9.6265941841653319e-07       6.0111830494414100e-07       6.4422529906810688e-06
   2.0400000000000009e+00       6.6207574448101027e-06       9.8495963453488796e-07       6.0957572363796931e-07       6.4530213279431338e-06
   2.0800000000000010e+00       6.6221436713927143e-06       1.0076554706214178e-06       6.0781560326954006e-07       6.4510918268368556e-06
   2.1200000000000010e+00       6.6177585820369851e-06       1.0305651030690741e-06       6.0003017351162479e-07       6.4445192920324066e-06
   2.1600000000000010e+00       6.6244511499571443e-06       1.0531532104723454e-06       5.9873540800444871e-07       6.4489421137999176e-06
   2.2000000000000011e+00       6.6351469695831744e-06       1.0757405660111598e-06       6.0250526273772894e-07       6.4595526789366046e-06
   2.2400000000000011e+00       6.6393672001335669e-06       1.0990184087960209e-06       6.0514164802010711e-07       6.4662868949778304e-06
   2.2800000000000011e+00       6.6491891394201803e-06       1.1230256067532141e-06       6.1026471904101908e-07       6.4747453154112855e-06
   2.3200000000000012e+00       6.6634670357658073e-06       1.1469392619596750e-06       6.1733811793033683e-07       6.4869860858779938e-06
   2.3600000000000012e+00       6.6709349990745808e-06       1.1699297576718334e-06       6.1794513505765105e-07       6.4933206375605507e-06
   2.4000000000000012e+00       6.6757333094082876e-06       1.1913870147056615e-06       6.1604123590388472e-07       6.4966813254982348e-06
   2.4400000000000013e+00       6.6851375671160403e-06       1.2105699657706307e-06       6.1851599245126377e-07       6.5015360745599562e-06
   2.4800000000000013e+00       6.6882955751236716e-06       1.2266361867116947e-06       6.2468674675875858e-07       6.5054043916172701e-06
   2.5200000000000014e+00       6.6929144501444670e-06       1.2385074928800119e-06       6.3224454995982606e-07       6.5109973681422708e-06
   2.5600000000000014e+00       6.7093681542740024e-06       1.2453610573419477e-06       6.3750224075029777e-07       6.5184898091221939e-06
   2.6000000000000014e+00       6.7263761044999851e-06       1.2472297672347772e-06       6.3958686375164378e-07       6.5256415330380297e-06
   2.6400000000000015e+00       6.7262199588971644e-06       1.2447340698686430e-06       6.3855087403623417e-07       6.5268008741546313e-06
   2.6800000000000015e+00       6.7295224983578111e-06       1.2385500571428304e-06       6.3621823708685076e-07       6.5299272918286624e-06
   2.7200000000000015e+00       6.7437482811679688e-06       1.2294200427273920e-06       6.3558348524448041e-07       6.5391902288697399e-06
   2.7600000000000016e+00       6.7618720447223686e-06       1.2407910872663648e-06       6.3959683049502673e-07       6.5516692831472456e-06
   2.8000000000000016e+00       6.7758962744208852e-06       1.2565637671645458e-06       6.4668043266434482e-07       6.5666593677278968e-06
   2.8400000000000016e+00       6.7799670868730493e-06       1.2701473386047376e-06       6.4948509614502816e-07       6.5759113027718043e-06
   2.8800000000000017e+00       6.7851514295640746e-06       1.2828364931535869e-06       6.4704633534394319e-07       6.5803721999206539e-06
   2.9200000000000017e+00       6.8016561401798735e-06       1.2950649921948531e-06       6.4567252939736814e-07       6.5876500000052901e-06
   2.9600000000000017e+00       6.8199705284434672e-06       1.3136621903956060e-06       6.5028856609042613e-07       6.5994880640124954e-06
   3.0000000000000018e+00       6.8302867633801653e-06       1.3389752878811610e-06       6.5888067656852052e-07       6.6117953227670939e-06
   3.0400000000000018e+00       6.8388465140216811e-06       1.3637618755680911e-06       6.6742494726104934e-07       6.6220675188173730e-06
   3.0800000000000018e+00       6.8533933813032436e-06       1.3878402472061711e-06       6.7614616483943245e-07       6.6354397995313007e-06
   3.1200000000000019e+00       6.8697416776928051e-06       1.4101713486899093e-06       6.8156793311428994e-07       6.6506125227353684e-06
   3.1600000000000019e+00       6.8892253556466883e-06       1.4302145974081858e-06       6.8211317528562897e-07       6.6643227484169298e-06
   3.2000000000000020e+00       6.9159887164172659e-06       1.4674588739049852e-06       6.8187358818214406e-07       6.6761128753770878e-06
   3.2400000000000020e+00       6.9395626729157533e-06       1.5107259696869368e-06       6.8389270447914645e-07       6.6891791414589427e-06
   3.2800000000000020e+00       6.9474282656137526e-06       1.5536574042462599e-06       6.8666004720989756e-07       6.7013818373004095e-06
   3.3200000000000021e+00       6.9421574692251015e-06       1.5926038397535246e-06       6.8750067821243280e-07       6.7053743057808946e-06
   3.3600000000000021e+00       6.9404628831968903e-06       1.6232343247277523e-06       6.8752725254313696e-07       6.7064966069047047e-06
   3.4000000000000021e+00       6.9474833281878224e-06       1.6422160930072218e-06       6.9093704510868549e-07       6.7145064652872779e-06
   3.4400000000000022e+00       6.9603927948301857e-06       1.6485398462215968e-06       6.9968470939779797e-07       6.7301228717204140e-06
   3.4800000000000022e+00       6.9835152189035191e-06       1.6686022040699877e-06       7.0771963704823174e-07       6.7499019740348030e-06
   3.5200000000000022e+00       7.0160560039109147e-06       1.7092328505009902e-06       7.1110413136890086e-07       6.7712828981063876e-06
   3.5600000000000023e+00       7.0476179139991340e-06       1.7411996229976617e-06       7.1385261938600766e-07       6.7955707136493225e-06
   3.6000000000000023e+00       7.0621931754059518e-06       1.7623487237586015e-06       7.1711843200925683e-07       6.8117275138435462e-06
   3.6400000000000023e+00       7.0673419151121139e-06       1.7952782946990652e-06       7.2022385680070399e-07       6.8172145474215912e-06
   3.6800000000000024e+00       7.0741183716474563e-06       1.8334677320697150e-06       7.2252584858867225e-07       6.8203019815050206e-06
   3.7200000000000024e+00       7.0812080310423466e-06       1.8723526148057478e-06       7.2366627486935502e-07       6.8244697297678432e-06
   3.7600000000000025e+00       7.0998191371052452e-06       1.9118596631147414e-06       7.2817097845921641e-07       6.8407123991546286e-06
   3.8000000000000025e+00       7.1291470593941420e-06       1.9521866576527701e-06       7.3602787849733787e-07       6.8661320695611995e-06
   3.8400000000000025e+00       7.1426130576840412e-06       1.9934482816369886e-06       7.4011898490586209e-07       6.8832524341168379e-06
   3.8800000000000026e+00       7.1353184729974670e-06       2.0346200927023703e-06       7.3734222435392010e-07       6.8828663171907775e-06
   3.9200000000000026e+00       7.1290161100921784e-06       2.0739274889884662e-06       7.3584067586259322e-07       6.8790874199959965e-06
   3.9600000000000026e+00       7.1349862226347949e-06       2.1101406638297324e-06       7.3873013014351665e-07       6.8798392673603397e-06
   4.0000000000000027e+00       7.1588112078482549e-06       2.1430076566299201e-06       7.4624713038720387e-07       6.8942300704330397e-06
   4.0400000000000027e+00       7.1951100703189302e-06       2.1728575132105261e-06       7.5972798990477772e-07       6.9251578352350430e-06
   4.0800000000000027e+00       7.2283052449418581e-06       2.1994917350571824e-06       7.7329517594062484e-07       6.9548557710994178e-06
   4.1200000000000028e+00       7.2542306072794121e-06       2.2223856207927915e-06       7.8058743782030456e-07       6.9719132662470157e-06
   4.1600000000000028e+00       7.2696975311594324e-06       2.2416355445491234e-06       7.8252564757071713e-07       6.9804110548433286e-06
   4.2000000000000028e+00       7.2762535950798519e-06       2.2587039888949231e-06       7.8018303370767668e-07       6.9864952538433056e-06
   4.2400000000000029e+00       7.2859183024236364e-06       2.2761800053404197e-06       7.7674022130512203e-07       6.9934555292200608e-06
   4.2800000000000029e+00       7.3023541156973091e-06       2.2967430696553441e-06       7.7757015353488396e-07       7.0062756550003393e-06
   4.3200000000000029e+00       7.3186057307655754e-06       2.3225129416258291e-06       7.8563691683324476e-07       7.0274746251952748e-06
   4.3600000000000030e+00       7.3352411888952067e-06       2.3551581692818613e-06       7.9904561214354685e-07       7.0488184982305828e-06
   4.4000000000000030e+00       7.3544334945303748e-06       2.3957125005338999e-06       8.1416034327604286e-07       7.0654401113185035e-06
   4.4400000000000031e+00       7.3731252185337650e-06       2.4442424907772984e-06       8.2577132999431172e-07       7.0806587739117184e-06
   4.4800000000000031e+00       7.3920185503874128e-06       2.4991427250367877e-06       8.3017413557641565e-07       7.0992873199886782e-06
   4.5200000000000031e+00       7.4140483968671562e-06       2.5555359674694918e-06       8.3022643366773584e-07       7.1168636036054860e-06
   4.5600000000000032e+00       7.4347782325962902e-06       2.6062828090644174e-06       8.3282927333147426e-07       7.1313861452305760e-06
   4.6000000000000032e+00       7.4481697820576135e-06       2.6454342516245008e-06       8.3780234773455797e-07       7.1402115103781421e-06
   4.6400000000000032e+00       7.4565957559361263e-06       2.6696071029819547e-06       8.4099559394519970e-07       7.1439604753416562e-06
   4.6800000000000033e+00       7.4602577178283205e-06       2.6794091347215226e-06       8.4610686473289902e-07       7.1460726840392241e-06
   4.7200000000000033e+00       7.4701338625436707e-06       2.6808829491207927e-06       8.5402964246408909e-07       7.1562067424858779e-06
   4.7600000000000033e+00       7.4810521387588552e-06       2.6832049594082401e-06       8.5796243135256377e-07       7.1704903795108838e-06
   4.8000000000000034e+00       7.4842713455246558e-06       2.6938292398535100e-06       8.5909967300864412e-07       7.1772899376454104e-06
   4.8400000000000034e+00       7.5034291112210649e-06       2.7152880429056664e-06       8.6712592904807691e-07       7.1947637390870546e-06
   4.8800000000000034e+00       7.5343368537371624e-06       2.7457787781293402e-06       8.7801589071574998e-07       7.2241619316067004e-06
   4.9200000000000035e+00       7.5571759052555630e-06       2.7799779610287077e-06       8.8490822220458552e-07       7.2449594243174564e-06
   4.9600000000000035e+00       7.5643052991919914e-06       2.8104498890013475e-06       8.8576248911026181e-07       7.2494893333089747e-06
   5.0000000000000036e+00       7.5765753912626224e-06       2.8312759500221949e-06       8.8249805283067171e-07       7.2542991286601135e-06
   5.0400000000000036e+00       7.5910120759846611e-06       2.8406291984777967e-06       8.7860627659618609e-07       7.2607576963761113e-06
   5.0800000000000036e+00       7.6087157073066784e-06       2.8396237010290716e-06       8.8186335396716469e-07       7.2701457490531868e-06
   5.1200000000000037e+00       7.6253221499581707e-06       2.8298509366304658e-06       8.9496364939760655e-07       7.2861757157622305e-06
   5.1600000000000037e+00       7.6424950648530079e-06       2.8138129215499338e-06       9.1115399201300982e-07       7.3067630065725112e-06
   5.2000000000000037e+00       7.6634492875201239e-06       2.7954885165322988e-06       9.2433999749898808e-07       7.3275375348882230e-06
   5.2400000000000038e+00       7.6770137769583419e-06       2.7801866591377386e-06       9.3432035449279798e-07       7.3468311480234235e-06
   5.2800000000000038e+00       7.6852680846844176e-06       2.7735341357527036e-06       9.4061756981622820e-07       7.3682235305324157e-06
   5.3200000000000038e+00       7.6905265172170436e-06       2.7772493985443890e-06       9.4118247714079620e-07       7.3849419036191983e-06
   5.3600000000000039e+00       7.7067138187746906e-06       2.7857837774672424e-06       9.4344297148383280e-07       7.4028668761992133e-06
   5.4000000000000039e+00       7.7361312904325595e-06       2.7880989384172317e-06       9.5112869564333402e-07       7.4246811811322960e-06
   5.4400000000000039e+00       7.7582606775063710e-06       2.7739135151442584e-06       9.5559029080157199e-07       7.4381903394574698e-06
   5.4800000000000040e+00       7.7726502500515452e-06       2.7382442312291067e-06       9.5785054332688000e-07       7.4483344978570106e-06
   5.5200000000000040e+00       7.7909386683802232e-06       2.6842686043750932e-06       9.6196335327994143e-07       7.4640730800289101e-06
   5.5600000000000041e+00       7.8078670217686078e-06       2.6229770437697623e-06       9.6456800063483702e-07       7.4799598255592855e-06
   5.6000000000000041e+00       7.8195388011794294e-06       2.5688722667480043e-06       9.6548324680721701e-07       7.4876884219249572e-06
   5.6400000000000041e+00       7.8289564270671311e-06       2.5326806504259180e-06       9.6730585965740536e-07       7.4881475196331432e-06
   5.6800000000000042e+00       7.8450566011327945e-06       2.5165002611270388e-06       9.7196703189382042e-07       7.4923589437288273e-06
   5.7200000000000042e+00       7.8624810124384851e-06       2.5390961004583374e-06       9.8186571162230674e-07       7.5043087138503805e-06
   5.7600000000000042e+00       7.8697551643540437e-06       2.5576600743948621e-06       9.9542762704167358e-07       7.5175919914049056e-06
   5.8000000000000043e+00       7.8777372275926508e-06       2.5685924434290739e-06       1.0085624044931070e-06       7.5353607642538747e-06
   5.8400000000000043e+00       7.8998017744536124e-06       2.5720514733803237e-06       1.0174520071089073e-06       7.5588446680327736e-06
   5.8800000000000043e+00       7.9156248168939089e-06       2.5713844464065900e-06       1.0211347049308720e-06       7.5757142234163698e-06
   5.9200000000000044e+00       7.9218035144025557e-06       2.6222391359871778e-06       1.0247421018778599e-06       7.5822265656878083e-06
   5.9600000000000044e+00       7.9264499847723510e-06       2.6703705678517144e-06       1.0365372464380718e-06       7.5911998927616311e-06
   6.0000000000000044e+00       7.9347433444796444e-06       2.7140492887605134e-06       1.0573651651494916e-06       7.6074067752452159e-06
   6.0400000000000045e+00       7.9468991082890142e-06       2.7517338529276737e-06       1.0776069093047472e-06       7.6222361375969996e-06
   6.0800000000000045e+00       7.9636238943837685e-06       2.7818688947792741e-06       1.0895982607616465e-06       7.6336843221637492e-06
   6.1200000000000045e+00       7.9936235648216342e-06       2.8035409975027101e-06       1.0962362317052733e-06       7.6522177750044630e-06
   6.1600000000000046e+00       8.0325728298740910e-06       2.8176419037361805e-06       1.1029090645739537e-06       7.6818577184846920e-06
   6.2000000000000046e+00       8.0618758630393015e-06       2.8269148764775116e-06       1.1117417776045009e-06       7.7127147353680329e-06
   6.2400000000000047e+00       8.0860340587408301e-06       2.8348189564594625e-06       1.1256816337192797e-06       7.7457222691007304e-06
   6.2800000000000047e+00       8.1182912728505256e-06       2.8451875884799299e-06       1.1417237249525712e-06       7.7821497555035312e-06
   6.3200000000000047e+00       8.1485702735280584e-06       2.8623679965473665e-06       1.1527860835561362e-06       7.8103602203773319e-06
   6.3600000000000048e+00       8.1681866647235549e-06       2.8900428937624609e-06       1.1581236946220910e-06       7.8272253869905362e-06
   6.4000000000000048e+00       8.1788815662749427e-06       2.9291914990934468e-06       1.1610616109807602e-06       7.8391039665317768e-06
   6.4400000000000048e+00       8.1945749652457209e-06       2.9780404007575508e-06       1.1687067800169749e-06       7.8561891108814419e-06
   6.4800000000000049e+00       8.2278169629851846e-06       3.0328493913529761e-06       1.1843385005826639e-06       7.8839710035884806e-06
   6.5200000000000049e+00       8.2663089931390793e-06       3.0870124302838262e-06       1.2009432000284063e-06       7.9140521377817196e-06
   6.5600000000000049e+00       8.2928404210983613e-06       3.1325396410453686e-06       1.2133572118286180e-06       7.9389304191749536e-06
   6.6000000000000050e+00       8.3034296093822280e-06       3.1630873489643924e-06       1.2211458583276719e-06       7.9523080903997881e-06
   6.6400000000000050e+00       8.3227397238813439e-06       3.1757196916125868e-06       1.2253242757216067e-06       7.9655240037784455e-06
   6.6800000000000050e+00       8.3620258638077984e-06       3.1727051208585916e-06       1.2331926545403803e-06       7.9960274926337521e-06
   6.7200000000000051e+00       8.4135397111453337e-06       3.1624149523826349e-06       1.2514227932827830e-06       8.0476016512528554e-06
   6.7600000000000051e+00       8.4679784754337732e-06       3.1564891051067570e-06       1.2750959308563070e-06       8.0998791992827012e-06
   6.8000000000000052e+00       8.5193605493478350e-06       3.1629625259019651e-06       1.2989388364744789e-06       8.1420851121028168e-06
   6.8400000000000052e+00       8.5544048144940088e-06       3.1825213481471300e-06       1.3184319483217287e-06       8.1733749750281341e-06
   6.8800000000000052e+00       8.5735189606538259e-06       3.2105857964707804e-06       1.3276222303628022e-06       8.1930156740217078e-06
   6.9200000000000053e+00       8.5894623801498478e-06       3.2405406834214247e-06       1.3324263358195604e-06       8.2098574981534423e-06
   6.9600000000000053e+00       8.6189100565470289e-06       3.2665668282212744e-06       1.3402487406239078e-06       8.2380858455927428e-06
   7.0000000000000053e+00       8.6650013978591294e-06       3.2852701143012442e-06       1.3513267739594678e-06       8.2812921563048105e-06
   7.0400000000000054e+00       8.7079812201901872e-06       3.2945410896297671e-06       1.3649962328469692e-06       8.3329684890849524e-06
   7.0800000000000054e+00       8.7346474500856928e-06       3.2934031149353185e-06       1.3757380072522614e-06       8.3774110400504593e-06
   7.1200000000000054e+00       8.7659827412030376e-06       3.2818486080405354e-06       1.3808960856686221e-06       8.4129816611919623e-06
   7.1600000000000055e+00       8.8107182023636312e-06       3.2605453240430081e-06       1.3871763786078538e-06       8.4528316014624151e-06
   7.2000000000000055e+00       8.8685946215934567e-06       3.2794272662100378e-06       1.4018019432442437e-06       8.5061198849354576e-06
   7.2400000000000055e+00       8.9293888175291161e-06       3.2911953960086954e-06       1.4252820162403542e-06       8.5661697360097313e-06
   7.2800000000000056e+00       8.9871220082769138e-06       3.2822619942975147e-06       1.4512977577138840e-06       8.6273789344152984e-06
   7.3200000000000056e+00       9.0395330540941116e-06       3.2632514553821084e-06       1.4710408952327657e-06       8.6857154089541815e-06
   7.3600000000000056e+00       9.0817134006185341e-06       3.2470796089696125e-06       1.4798959425142345e-06       8.7309331568826923e-06
   7.4000000000000057e+00       9.1235640827651529e-06       3.2491840267656619e-06       1.4814853151288425e-06       8.7656604587692500e-06
   7.4400000000000057e+00       9.1808500676658779e-06       3.2514533871312271e-06       1.4875349826580277e-06       8.8154407396862898e-06
   7.4800000000000058e+00       9.2541518753085922e-06       3.2720394788680665e-06       1.5035155032532162e-06       8.8824516660833225e-06
   7.5200000000000058e+00       9.3307570569406425e-06       3.2979858874008903e-06       1.5240780074389582e-06       8.9520079450176635e-06
   7.5600000000000058e+00       9.3951559831091778e-06       3.3527591117042477e-06       1.5412894307002499e-06       9.0114573853897393e-06
   7.6000000000000059e+00       9.4480201407733061e-06       3.4265031856729619e-06       1.5537405436720207e-06       9.0663296397895325e-06
   7.6400000000000059e+00       9.4977333526128440e-06       3.4996512225484386e-06       1.5650474422780720e-06       9.1235697824245508e-06
   7.6800000000000059e+00       9.5604835097987254e-06       3.5707875345057232e-06       1.5782640777463155e-06       9.1878428503008328e-06
   7.7200000000000060e+00       9.6370493968331808e-06       3.6478716262041756e-06       1.5907638631275659e-06       9.2549911859271106e-06
   7.7600000000000060e+00       9.7072234884896355e-06       3.7614795281011855e-06       1.6004652361825304e-06       9.3145863799651758e-06
   7.8000000000000060e+00       9.7694370835452291e-06       3.8791906454443187e-06       1.6095817302652977e-06       9.3678945784765578e-06
   7.8400000000000061e+00       9.8333600758102707e-06       4.0002903273506528e-06       1.6203096925026384e-06       9.4223224594867337e-06
   7.8800000000000061e+00       9.8967996087335552e-06       4.1239079334398527e-06       1.6346124817484788e-06       9.4804485969272177e-06
   7.9200000000000061e+00       9.9595763673132148e-06       4.2490988194287034e-06       1.6560887460844129e-06       9.5494138251187964e-06
   7.9600000000000062e+00       1.0026249689691163e-05       4.3752150333224966e-06       1.6820907488111631e-06       9.6309866027483723e-06
   8.0000000000000053e+00       1.0095712687997988e-05       4.5014532858150150e-06       1.7042622649006860e-06       9.7083252265554229e-06
   8.0400000000000045e+00       1.0163215707108389e-05       4.6258424615793888e-06       1.7181246647270395e-06       9.7694184165298351e-06
   8.0800000000000036e+00       1.0229590501728738e-05       4.7453778646559665e-06       1.7246626806871450e-06       9.8260421306827168e-06
   8.1200000000000028e+00       1.0295047128661932e-05       4.8570985975442021e-06       1.7287838568210523e-06       9.8849573304105139e-06
   8.1600000000000019e+00       1.0359051430618089e-05       4.9592992883487295e-06       1.7348495086216156e-06       9.9418523875939698e-06
   8.2000000000000011e+00       1.0425464435863880e-05       5.0508620249071593e-06       1.7456348785302089e-06       1.0003070466264736e-05
   8.2400000000000002e+00       1.0499279482010264e-05       5.1310870299433408e-06       1.7624403690297944e-06       1.0077736799108262e-05
   8.2799999999999994e+00       1.0572102351845344e-05       5.2012767740899095e-06       1.7794492667305365e-06       1.0149508688716772e-05
   8.3199999999999985e+00       1.0643567130278613e-05       5.2657684597611003e-06       1.7928456201578602e-06       1.0205952819457136e-05
   8.3599999999999977e+00       1.0720980017286675e-05       5.3306418023843540e-06       1.8060953320474802e-06       1.0258775781510286e-05
   8.3999999999999968e+00       1.0792350476438120e-05       5.4012966734446995e-06       1.8208960597373574e-06       1.0319885779614212e-05
   8.4399999999999959e+00       1.0861131103943014e-05       5.4817210837037047e-06       1.8346160269791539e-06       1.0388244949977874e-05
   8.4799999999999951e+00       1.0941310442858824e-05       5.5742444285480402e-06       1.8455432028422847e-06       1.0461215583623324e-05
   8.5199999999999942e+00       1.1015532069852346e-05       5.6783967286237929e-06       1.8536540437079112e-06       1.0528542931805286e-05
   8.5599999999999934e+00       1.1074481338372942e-05       5.7901945752670182e-06       1.8593422327084728e-06       1.0584621516714732e-05
   8.5999999999999925e+00       1.1139959655304849e-05       5.9014299133283391e-06       1.8648236933025240e-06       1.0638222223147988e-05
   8.6399999999999917e+00       1.1213750494168119e-05       6.0009806887587154e-06       1.8737898566613017e-06       1.0692586027310338e-05
   8.6799999999999908e+00       1.1273185645186063e-05       6.0790498511600658e-06       1.8892399757381862e-06       1.0745140396633609e-05
   8.7199999999999900e+00       1.1321683764560945e-05       6.1320296093240732e-06       1.9113563548239029e-06       1.0802855298525044e-05
   8.7599999999999891e+00       1.1373919985383792e-05       6.1624443504975961e-06       1.9340070813459522e-06       1.0866397134893041e-05
   8.7999999999999883e+00       1.1419919753254463e-05       6.1770667995735218e-06       1.9483589921633365e-06       1.0920199404293671e-05
   8.8399999999999874e+00       1.1465347642412807e-05       6.1864725996117223e-06       1.9540686354210752e-06       1.0967224963011425e-05
   8.8799999999999866e+00       1.1515629236491636e-05       6.2031880992436324e-06       1.9544606849455939e-06       1.1014109946389900e-05
   8.9199999999999857e+00       1.1564254344394617e-05       6.3181014699324976e-06       1.9546583065870720e-06       1.1060702159418109e-05
   8.9599999999999849e+00       1.1619530445311948e-05       6.4334860821008194e-06       1.9640439695399271e-06       1.1117969910640271e-05
   8.9999999999999840e+00       1.1692436227791844e-05       6.5434715170101305e-06       1.9854258740186543e-06       1.1195971705775036e-05
   9.0399999999999832e+00       1.1780432716897273e-05       6.6518992473759244e-06       2.0119051163990509e-06       1.1288127852691888e-05
   9.0799999999999823e+00       1.1873962458698207e-05       6.7628278752765930e-06       2.0379767511073825e-06       1.1377478626931360e-05
   9.1199999999999815e+00       1.1951142036260784e-05       6.8803642496697426e-06       2.0562275719573108e-06       1.1443370668077712e-05
   9.1599999999999806e+00       1.2008796849291940e-05       7.0074850644535170e-06       2.0649126710935652e-06       1.1487550282581504e-05
   9.1999999999999797e+00       1.2047988339610438e-05       7.1441918763617168e-06       2.0701628236213787e-06       1.1520988470294677e-05
   9.2399999999999789e+00       1.2077975144245517e-05       7.2874326247632780e-06       2.0775389877029714e-06       1.1551111447123758e-05
   9.2799999999999780e+00       1.2114914393195736e-05       7.4319062945767855e-06       2.0917177120476766e-06       1.1591551874182530e-05
   9.3199999999999772e+00       1.2173893292522594e-05       7.5714116115763313e-06       2.1170905599442039e-06       1.1655201661042926e-05
   9.3599999999999763e+00       1.2253471876859101e-05       7.6988685591149856e-06       2.1486168384338159e-06       1.1739237149800552e-05
   9.3999999999999755e+00       1.2329776242288924e-05       7.8063221286604290e-06       2.1696703284514894e-06       1.1816336037257977e-05
   9.4399999999999746e+00       1.2391737046440748e-05       7.8884944315777245e-06       2.1757849964396654e-06       1.1870315730299661e-05
   9.4799999999999738e+00       1.2448472079944480e-05       7.9473419495935293e-06       2.1784517897518111e-06       1.1910194267976825e-05
   9.5199999999999729e+00       1.2509677503651383e-05       7.9929312630883123e-06       2.1872582559355484e-06       1.1955605776819423e-05
   9.5599999999999721e+00       1.2576206541768919e-05       8.0378243915378037e-06       2.2035278957397018e-06       1.2017520390191408e-05
   9.5999999999999712e+00       1.2650680609888155e-05       8.0899687671912147e-06       2.2248545075050369e-06       1.2097283607309430e-05
   9.6399999999999704e+00       1.2728472726999141e-05       8.1494574617718285e-06       2.2477458939581844e-06       1.2191787058368771e-05
   9.6799999999999695e+00       1.2802860727709837e-05       8.2102896568043380e-06       2.2678985852544616e-06       1.2286741410663448e-05
   9.7199999999999687e+00       1.2882181566472794e-05       8.2643238700199521e-06       2.2852249818480630e-06       1.2375445010064652e-05
   9.7599999999999678e+00       1.2969431887372579e-05       8.3048305181785118e-06       2.3036690478858869e-06       1.2456532578286387e-05
   9.7999999999999670e+00       1.3052226659669813e-05       8.3534659028093721e-06       2.3258374145855321e-06       1.2532844221977406e-05
   9.8399999999999661e+00       1.3130801491720857e-05       8.4968451822195225e-06       2.3518263731694112e-06       1.2615089506386622e-05
   9.8799999999999653e+00       1.3225003504411215e-05       8.6325276124118271e-06       2.3797101243374661e-06       1.2716973396620714e-05
   9.9199999999999644e+00       1.3332327499655313e-05       8.7605181261725365e-06       2.4051238583005133e-06       1.2831828190188432e-05
   9.9599999999999635e+00       1.3424153630581834e-05       8.8807345456011357e-06       2.4250431895543919e-06       1.2934475758525110e-05
   9.9999999999999627e+00       1.3508114836168122e-05       8.9950489306957102e-06       2.4429024073860313e-06       1.3021820876788355e-05
   1.0000000000000000e+01       1.3508114836168122e-05       8.9950489302244719e-06       2.4429024073860313e-06       1.3021820876788355e-05


==> abcflow-vm6-20-40.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       8.7090798098183373e-07       3.1401849173675503e-16       4.4039095841522861e-08       6.8590027121364712e-07
   4.0000000000000001e-02       8.4640326394387829e-07       5.7153443618457789e-09       4.2394241374049203e-08       6.8347870606874757e-07
   8.0000000000000002e-02       8.3131180319784183e-07       1.0585107825274159e-08       4.1751066488693193e-08       6.8253782719804607e-07
   1.2000000000000000e-01       8.2100312685922119e-07       1.5202884340522498e-08       4.1198409480826608e-08       6.8251332050463742e-07
   1.6000000000000000e-01       8.1210920509026974e-07       1.7729553772013324e-08       4.1168988878614854e-08       6.8213803248102556e-07
   2.0000000000000001e-01       8.0494246714029513e-07       2.0959708226887817e-08       4.1279255410254029e-08       6.8167786932758888e-07
   2.4000000000000002e-01       7.9928900517318028e-07       2.4390981697157677e-08       4.1213466550888427e-08       6.8175448408335232e-07
   2.8000000000000003e-01       7.9351023725148183e-07       2.6963569549881233e-08       4.1059509979563465e-08       6.8139214979550576e-07
   3.2000000000000001e-01       7.8875675156780620e-07       2.8944811004289403e-08       4.1372296765440550e-08       6.8162431119734264e-07
   3.5999999999999999e-01       7.8422445267341482e-07       3.0722402002274857e-08       4.1273175480482332e-08       6.8159232280645664e-07
   3.9999999999999997e-01       7.8050582358349615e-07       3.3934319257678279e-08       4.1443470794709711e-08       6.8187902893126152e-07
   4.3999999999999995e-01       7.7727347714589633e-07       3.6928107709537665e-08       4.1743868985795656e-08       6.8253833206380906e-07
   4.7999999999999993e-01       7.7360208267564380e-07       3.9584332433487241e-08       4.1818537468560495e-08       6.8268369869119253e-07
   5.1999999999999991e-01       7.7009243259232253e-07       4.1966285999088982e-08       4.1619225810849982e-08       6.8234483496948397e-07
   5.5999999999999994e-01       7.6796391154136613e-07       4.4187377921564159e-08       4.1759419992225606e-08       6.8282348057018202e-07
   5.9999999999999998e-01       7.6527239761792296e-07       4.7044632550974845e-08       4.1701733812034693e-08       6.8316094492778226e-07
   6.4000000000000001e-01       7.6236001024505911e-07       4.9881242581008558e-08       4.2006690566924122e-08       6.8334703112228246e-07
   6.8000000000000005e-01       7.5959668319902070e-07       5.1725094329685769e-08       4.1990669485168910e-08       6.8325948085044486e-07
   7.2000000000000008e-01       7.5747736206660558e-07       5.4560295178086657e-08       4.1793510679662135e-08       6.8319495937963117e-07
   7.6000000000000012e-01       7.5483466525152021e-07       5.6484938612320428e-08       4.1833435799196806e-08       6.8323833240533428e-07
   8.0000000000000016e-01       7.5268999513430600e-07       5.7393207513578873e-08       4.1948377413792089e-08       6.8332248234214828e-07
   8.4000000000000019e-01       7.5053525603624289e-07       5.9417664012529267e-08       4.1823203441008907e-08       6.8322908201978702e-07
   8.8000000000000023e-01       7.4912456586786669e-07       6.1409233014208662e-08       4.1997883469839384e-08       6.8355757786372306e-07
   9.2000000000000026e-01       7.4788755779719706e-07       6.3789919363978251e-08       4.2168549774377105e-08       6.8391048529895874e-07
   9.6000000000000030e-01       7.4667821739471095e-07       6.6622795244200219e-08       4.2497195944451887e-08       6.8455468823192761e-07
   1.0000000000000002e+00       7.4535801659649728e-07       6.9479962338468230e-08       4.2862265649106803e-08       6.8471339761890345e-07
   1.0400000000000003e+00       7.4341269115633267e-07       7.2970185007653730e-08       4.2897187710711048e-08       6.8450133518151063e-07
   1.0800000000000003e+00       7.4174776591286305e-07       7.5913657827854441e-08       4.2932099085543338e-08       6.8481276629162278e-07
   1.1200000000000003e+00       7.4070758832619605e-07       7.7910102784758635e-08       4.3100994105330189e-08       6.8525982758100996e-07
   1.1600000000000004e+00       7.3981571508462498e-07       8.0601664783402358e-08       4.3951852005351158e-08       6.8592321525977421e-07
   1.2000000000000004e+00       7.3822012281937650e-07       8.3211691452555842e-08       4.4345939191918716e-08       6.8601770217919514e-07
   1.2400000000000004e+00       7.3725414381972070e-07       8.5749823041062255e-08       4.3799053426823609e-08       6.8605035284256060e-07
   1.2800000000000005e+00       7.3588950919306197e-07       8.8251899499306407e-08       4.3558215658127942e-08       6.8612291592245000e-07
   1.3200000000000005e+00       7.3603231644256534e-07       9.0692247937023817e-08       4.3594394454956007e-08       6.8679489117724665e-07
   1.3600000000000005e+00       7.3466959468612206e-07       9.3037228265901424e-08       4.3838851443275775e-08       6.8693239884686051e-07
   1.4000000000000006e+00       7.3350529867003916e-07       9.5298274999993478e-08       4.4248156494070298e-08       6.8698099082230225e-07
   1.4400000000000006e+00       7.3302963489330365e-07       9.7488983384755860e-08       4.4085324046444482e-08       6.8704412712554249e-07
   1.4800000000000006e+00       7.3155724747587998e-07       9.9588702654456046e-08       4.3687113425437510e-08       6.8679112249534806e-07
   1.5200000000000007e+00       7.3046640940225960e-07       1.0156056462327969e-07       4.3757693486700981e-08       6.8684520710266930e-07
   1.5600000000000007e+00       7.2988626616276144e-07       1.0336526728973793e-07       4.3977907598512645e-08       6.8711814175168764e-07
   1.6000000000000008e+00       7.2903448602548762e-07       1.0492556536380068e-07       4.3989262133886854e-08       6.8734799972721804e-07
   1.6400000000000008e+00       7.2917536682358320e-07       1.0617754075490386e-07       4.4345971327079489e-08       6.8792953959184597e-07
   1.6800000000000008e+00       7.2869044794166884e-07       1.0715029196569419e-07       4.4494751681854415e-08       6.8823602797441205e-07
   1.7200000000000009e+00       7.2788680137084990e-07       1.0793456795161140e-07       4.4496383118716647e-08       6.8835640307660458e-07
   1.7600000000000009e+00       7.2747193817022734e-07       1.0858031076245542e-07       4.5044944578389837e-08       6.8868077888014231e-07
   1.8000000000000009e+00       7.2723197660977209e-07       1.0904568879586450e-07       4.5283864514782844e-08       6.8880394557271031e-07
   1.8400000000000010e+00       7.2644856558456214e-07       1.0976009953176730e-07       4.4941470638318314e-08       6.8894443455142683e-07
   1.8800000000000010e+00       7.2587402064938829e-07       1.1110599681502520e-07       4.4788253446667904e-08       6.8923817929345108e-07
   1.9200000000000010e+00       7.2571410381868277e-07       1.1219737008908619e-07       4.4591814240686808e-08       6.8930905161671370e-07
   1.9600000000000011e+00       7.2585750510537843e-07       1.1304090225645668e-07       4.4789277609378032e-08       6.9017051855869549e-07
   2.0000000000000009e+00       7.2552220101970087e-07       1.1365808694203961e-07       4.5154808806596046e-08       6.9052026859592446e-07
   2.0400000000000009e+00       7.2539173458541385e-07       1.1409332138715814e-07       4.5751495792420736e-08       6.9063832735340778e-07
   2.0800000000000010e+00       7.2570616337335837e-07       1.1443384580150802e-07       4.6247361932227921e-08       6.9130321182096504e-07
   2.1200000000000010e+00       7.2667089121265772e-07       1.1480103599820822e-07       4.6368368019229461e-08       6.9237941119485505e-07
   2.1600000000000010e+00       7.2647913819311999e-07       1.1531861915735916e-07       4.6009606658637315e-08       6.9267176673801792e-07
   2.2000000000000011e+00       7.2506565592064412e-07       1.1603458074800060e-07       4.5606107148810761e-08       6.9228562775307453e-07
   2.2400000000000011e+00       7.2488679572727095e-07       1.1691252862893144e-07       4.5732668001261884e-08       6.9248485672998046e-07
   2.2800000000000011e+00       7.2515671704544074e-07       1.1787221616709914e-07       4.6359985456342069e-08       6.9317564258046822e-07
   2.3200000000000012e+00       7.2512915477815703e-07       1.1875034660075858e-07       4.6493785848975624e-08       6.9328312146843428e-07
   2.3600000000000012e+00       7.2437885630927371e-07       1.1943569926583468e-07       4.5868038063665077e-08       6.9282330320803457e-07
   2.4000000000000012e+00       7.2351008269188317e-07       1.1990171174383346e-07       4.5874684514530691e-08       6.9268576375432813e-07
   2.4400000000000013e+00       7.2439099048035697e-07       1.2012007102800348e-07       4.6138078422351927e-08       6.9329127110530916e-07
   2.4800000000000013e+00       7.2486014048430165e-07       1.2004452572888624e-07       4.6246708966920531e-08       6.9376430277158849e-07
   2.5200000000000014e+00       7.2524900836682283e-07       1.1949689115644638e-07       4.6773259077982675e-08       6.9468376340649234e-07
   2.5600000000000014e+00       7.2542131249570410e-07       1.1828545835451244e-07       4.6667159396086699e-08       6.9518678011974975e-07
   2.6000000000000014e+00       7.2586881470330285e-07       1.1681938427229756e-07       4.6799517284248108e-08       6.9555460476859000e-07
   2.6400000000000015e+00       7.2529815343171039e-07       1.1766858870238601e-07       4.6867641471489721e-08       6.9532504349840089e-07
   2.6800000000000015e+00       7.2549715005757666e-07       1.1924323580200913e-07       4.7066063466452749e-08       6.9571598438965234e-07
   2.7200000000000015e+00       7.2615948887865399e-07       1.2093351688487008e-07       4.7058754093253330e-08       6.9632662052076741e-07
   2.7600000000000016e+00       7.2649839316186518e-07       1.2225048399821147e-07       4.7107381585714202e-08       6.9681248201785726e-07
   2.8000000000000016e+00       7.2739276043276725e-07       1.2316677612790657e-07       4.6894725039824312e-08       6.9737567981190730e-07
   2.8400000000000016e+00       7.2835619926523748e-07       1.2438780602364246e-07       4.6784794460797463e-08       6.9803675583743877e-07
   2.8800000000000017e+00       7.2821123216302775e-07       1.2684861774843991e-07       4.7518903194665121e-08       6.9876411452211189e-07
   2.9200000000000017e+00       7.2869949518448597e-07       1.2917909580026362e-07       4.8060614359992806e-08       6.9915678558952853e-07
   2.9600000000000017e+00       7.2846504817364995e-07       1.3135386503054407e-07       4.8274666205671160e-08       6.9940040203128316e-07
   3.0000000000000018e+00       7.2889796435713540e-07       1.3334204487114242e-07       4.8113831812777266e-08       6.9983951168349082e-07
   3.0400000000000018e+00       7.2931482472466552e-07       1.3514597429279454e-07       4.8255666979069063e-08       7.0056884331236126e-07
   3.0800000000000018e+00       7.2976769599687848e-07       1.3682965074720661e-07       4.8640443572345268e-08       7.0133993559086073e-07
   3.1200000000000019e+00       7.3102010919634823e-07       1.3842797578279430e-07       4.9445007522370621e-08       7.0246204526000969e-07
   3.1600000000000019e+00       7.3089337231725392e-07       1.3995996257757584e-07       4.9255202927486729e-08       7.0247274772948476e-07
   3.2000000000000020e+00       7.3181448895625421e-07       1.4143595048864701e-07       4.8859616467538998e-08       7.0250151459908653e-07
   3.2400000000000020e+00       7.3288198080148350e-07       1.4289252014613048e-07       4.9068171904157535e-08       7.0353958259816284e-07
   3.2800000000000020e+00       7.3363731345678824e-07       1.4436950140609894e-07       4.9381796759831269e-08       7.0448789873757938e-07
   3.3200000000000021e+00       7.3410307092876740e-07       1.4582032814939236e-07       4.9500234634684204e-08       7.0510409570517035e-07
   3.3600000000000021e+00       7.3465315859952881e-07       1.4719210051022999e-07       4.9637581625417563e-08       7.0598726388592813e-07
   3.4000000000000021e+00       7.3526432415697018e-07       1.4844833618201405e-07       4.9588638952059625e-08       7.0602357026318081e-07
   3.4400000000000022e+00       7.3558582874675763e-07       1.4954288537065067e-07       4.9607585565256313e-08       7.0630026628907956e-07
   3.4800000000000022e+00       7.3619090602649792e-07       1.5044707935377749e-07       4.9919326477179343e-08       7.0672453832669014e-07
   3.5200000000000022e+00       7.3598037313342366e-07       1.5106550196118022e-07       5.0280137253302124e-08       7.0718791445083855e-07
   3.5600000000000023e+00       7.3654496642698594e-07       1.5132449526807162e-07       5.0427467378954797e-08       7.0734899164047076e-07
   3.6000000000000023e+00       7.3698604510436895e-07       1.5129172288394569e-07       5.0609807709176359e-08       7.0773778179176464e-07
   3.6400000000000023e+00       7.3816931341302708e-07       1.5103009252180045e-07       5.0781470694998594e-08       7.0870894417023629e-07
   3.6800000000000024e+00       7.3878845952831868e-07       1.5407040893780965e-07       5.1060113814063866e-08       7.0949512311065081e-07
   3.7200000000000024e+00       7.3911981679645421e-07       1.5699132564042218e-07       5.1417333751024449e-08       7.1003661068025185e-07
   3.7600000000000025e+00       7.3956154487393665e-07       1.5969276519032319e-07       5.1852167049510866e-08       7.1058852558642972e-07
   3.8000000000000025e+00       7.4017276647892536e-07       1.6216184628126345e-07       5.1897036028243271e-08       7.1085263269922428e-07
   3.8400000000000025e+00       7.4017121609152128e-07       1.6444572466844451e-07       5.1379879608974713e-08       7.1082455595661261e-07
   3.8800000000000026e+00       7.4143290024950375e-07       1.6654429711502610e-07       5.1485194695879954e-08       7.1161678852904726e-07
   3.9200000000000026e+00       7.4245516362250280e-07       1.6849268762191976e-07       5.2406693829441117e-08       7.1285348236751395e-07
   3.9600000000000026e+00       7.4322647322779007e-07       1.7037588045253551e-07       5.3281371124747083e-08       7.1406674159029887e-07
   4.0000000000000027e+00       7.4422110289887105e-07       1.7217889718003706e-07       5.3503237529061364e-08       7.1493105253562066e-07
   4.0400000000000027e+00       7.4416486919907735e-07       1.7391448413760528e-07       5.3055096627968064e-08       7.1483963211938453e-07
   4.0800000000000027e+00       7.4572644088800287e-07       1.7559376898456750e-07       5.3104657307763239e-08       7.1597146671372102e-07
   4.1200000000000028e+00       7.4671424866708567e-07       1.7721127759224793e-07       5.3241131715345773e-08       7.1661287502728956e-07
   4.1600000000000028e+00       7.4652176401084142e-07       1.7890668022699173e-07       5.2803268314458658e-08       7.1658439929848001e-07
   4.2000000000000028e+00       7.4715030443611393e-07       1.8084870397762429e-07       5.3728309367877711e-08       7.1763360277979965e-07
   4.2400000000000029e+00       7.4851310050494206e-07       1.8312700193658296e-07       5.4243832278042607e-08       7.1847311325449091e-07
   4.2800000000000029e+00       7.4984556133976609e-07       1.8581328755067595e-07       5.5005846096081886e-08       7.1968777649528588e-07
   4.3200000000000029e+00       7.5014304292912313e-07       1.8889857645587904e-07       5.4943871038853429e-08       7.2069087033802847e-07
   4.3600000000000030e+00       7.5057772071373530e-07       1.9228187175349929e-07       5.4803886111347016e-08       7.2103724537410276e-07
   4.4000000000000030e+00       7.5172713381786600e-07       1.9578788193433568e-07       5.4509385225130891e-08       7.2127915473032130e-07
   4.4400000000000031e+00       7.5325383148718262e-07       1.9926650393174210e-07       5.4404476121725115e-08       7.2218906431332202e-07
   4.4800000000000031e+00       7.5407137969238003e-07       2.0258603517450240e-07       5.4405037721577069e-08       7.2278623199462591e-07
   4.5200000000000031e+00       7.5507798571395164e-07       2.0556506793404944e-07       5.5041327807105374e-08       7.2414461331764564e-07
   4.5600000000000032e+00       7.5493830773440510e-07       2.0800771826224815e-07       5.5730403947612878e-08       7.2478923678007208e-07
   4.6000000000000032e+00       7.5544499303271289e-07       2.0968914105552727e-07       5.5953048225511769e-08       7.2522055250876321e-07
   4.6400000000000032e+00       7.5614001095738665e-07       2.1056222184444906e-07       5.6143972195731560e-08       7.2582192239205810e-07
   4.6800000000000033e+00       7.5618552117325344e-07       2.1085220130986305e-07       5.6017502384224633e-08       7.2635296575097729e-07
   4.7200000000000033e+00       7.5726993210585320e-07       2.1097748709167662e-07       5.6117059772748490e-08       7.2706370912496124e-07
   4.7600000000000033e+00       7.5810629878298886e-07       2.1149189433793310e-07       5.6219417409585997e-08       7.2737626251876966e-07
   4.8000000000000034e+00       7.5930860205765875e-07       2.1307283198602464e-07       5.6223520787479021e-08       7.2818084123471763e-07
   4.8400000000000034e+00       7.6126795398659859e-07       2.1618049501960171e-07       5.6591437438515618e-08       7.2949027909237165e-07
   4.8800000000000034e+00       7.6209205858988207e-07       2.2070970597219886e-07       5.6902518252352339e-08       7.3025235869160769e-07
   4.9200000000000035e+00       7.6242441786085467e-07       2.2582203762881174e-07       5.7719596028413621e-08       7.3119237507120801e-07
   4.9600000000000035e+00       7.6277880027110009e-07       2.3025041244811251e-07       5.8352470379764935e-08       7.3198296126196311e-07
   5.0000000000000036e+00       7.6425445700138913e-07       2.3285822599705614e-07       5.8872641451775288e-08       7.3318173513396128e-07
   5.0400000000000036e+00       7.6550704780463563e-07       2.3325923215072242e-07       5.8948315325153208e-08       7.3466783441262176e-07
   5.0800000000000036e+00       7.6725043898095917e-07       2.3218212495863492e-07       5.8992816618850767e-08       7.3603981306853950e-07
   5.1200000000000037e+00       7.6848001418387567e-07       2.3133116680553282e-07       5.8823503911096982e-08       7.3684981227752128e-07
   5.1600000000000037e+00       7.6938177259989980e-07       2.3231434234937991e-07       5.8923025527833831e-08       7.3772041877142382e-07
   5.2000000000000037e+00       7.7078631771388288e-07       2.3549095691029315e-07       5.9843323086553263e-08       7.3910246445681872e-07
   5.2400000000000038e+00       7.7120397429722305e-07       2.3957505975692013e-07       6.0230174439765782e-08       7.3927804224804918e-07
   5.2800000000000038e+00       7.7269731382030347e-07       2.4263724783719050e-07       6.0924210885844901e-08       7.4037138266617457e-07
   5.3200000000000038e+00       7.7449834739123276e-07       2.4374790913952431e-07       6.1282877831061966e-08       7.4189764027838273e-07
   5.3600000000000039e+00       7.7534164549055192e-07       2.4350590273199528e-07       6.0834960512492245e-08       7.4225023053181869e-07
   5.4000000000000039e+00       7.7551948694753424e-07       2.4338127696962998e-07       6.0260618641099243e-08       7.4241725478662107e-07
   5.4400000000000039e+00       7.7698764676624867e-07       2.4464690977601921e-07       6.0467012350643912e-08       7.4361940097524761e-07
   5.4800000000000040e+00       7.7852483804255487e-07       2.4697887816803891e-07       6.0791906254946259e-08       7.4539238749614172e-07
   5.5200000000000040e+00       7.7968585548071202e-07       2.4911207857518392e-07       6.1405303686505288e-08       7.4684985698198711e-07
   5.5600000000000041e+00       7.8132839395585827e-07       2.5045765946349835e-07       6.2004263472797636e-08       7.4796830814420566e-07
   5.6000000000000041e+00       7.8243227791029413e-07       2.5101381619229738e-07       6.2736014577060225e-08       7.4898430201755165e-07
   5.6400000000000041e+00       7.8318184425113730e-07       2.5248164074640989e-07       6.3403426516319348e-08       7.5007079453809183e-07
   5.6800000000000042e+00       7.8421159384032070e-07       2.5595861803008803e-07       6.3132227826392636e-08       7.5157660003106246e-07
   5.7200000000000042e+00       7.8433829623548888e-07       2.5686013936459597e-07       6.2777915444272120e-08       7.5241340219801746e-07
   5.7600000000000042e+00       7.8650995597930616e-07       2.5653308433416223e-07       6.3518977415689291e-08       7.5417203173655327e-07
   5.8000000000000043e+00       7.8816645296839476e-07       2.5613854390169863e-07       6.4674261876383811e-08       7.5542219423529044e-07
   5.8400000000000043e+00       7.8933477004738867e-07       2.5799732045499383e-07       6.5234689390557851e-08       7.5606494402813933e-07
   5.8800000000000043e+00       7.9008653199082051e-07       2.6137785818552217e-07       6.5044613439452456e-08       7.5673652409914322e-07
   5.9200000000000044e+00       7.9188697952031570e-07       2.6462076696128342e-07       6.5292766267234262e-08       7.5831725128603478e-07
   5.9600000000000044e+00       7.9406441550569120e-07       2.6921889695712552e-07       6.5678020374854345e-08       7.6013985942860883e-07
   6.0000000000000044e+00       7.9653077566458698e-07       2.7430069670971890e-07       6.5587579788385894e-08       7.6125213488664807e-07
   6.0400000000000045e+00       7.9790131303955021e-07       2.7934696561450469e-07       6.5368308038176462e-08       7.6217570649689298e-07
   6.0800000000000045e+00       7.9928456747461473e-07       2.8426836671575014e-07       6.5855785767664589e-08       7.6396577847799463e-07
   6.1200000000000045e+00       7.9934093201272249e-07       2.8903568521290207e-07       6.6580275854872922e-08       7.6472924181339657e-07
   6.1600000000000046e+00       7.9952376664030551e-07       2.9364724916852013e-07       6.7004084142787477e-08       7.6530794952444028e-07
   6.2000000000000046e+00       8.0161457160911251e-07       2.9811356423960484e-07       6.7130016443678238e-08       7.6709720260124796e-07
   6.2400000000000047e+00       8.0465113165224689e-07       3.0242266841431761e-07       6.7678874988859905e-08       7.6984418956052915e-07
   6.2800000000000047e+00       8.0728703533345269e-07       3.0655158601425428e-07       6.8342167038832902e-08       7.7200827648805682e-07
   6.3200000000000047e+00       8.0883854043413428e-07       3.1051454848166351e-07       6.8389008850319601e-08       7.7302445192065379e-07
   6.3600000000000048e+00       8.1004978207916458e-07       3.1433560476030422e-07       6.8174639936112121e-08       7.7380443876337024e-07
   6.4000000000000048e+00       8.1113966396817829e-07       3.1799168254402636e-07       6.8545001089913593e-08       7.7493501414640535e-07
   6.4400000000000048e+00       8.1313410601611220e-07       3.2146996904340030e-07       6.9664067101658591e-08       7.7678847787611417e-07
   6.4800000000000049e+00       8.1538018241675605e-07       3.2477965251880067e-07       7.0907032894026307e-08       7.7925290501897592e-07
   6.5200000000000049e+00       8.1747167980112014e-07       3.2799883905380935e-07       7.1383812332438970e-08       7.8085650727352092e-07
   6.5600000000000049e+00       8.1896850723184289e-07       3.3126838327139532e-07       7.1564116906744524e-08       7.8237687791710406e-07
   6.6000000000000050e+00       8.2055596144889871e-07       3.3474200123754292e-07       7.1964484000873533e-08       7.8392601447947650e-07
   6.6400000000000050e+00       8.2177195739809356e-07       3.3856899121222600e-07       7.2316057263002518e-08       7.8489855317203211e-07
   6.6800000000000050e+00       8.2400359165957489e-07       3.4282718349261849e-07       7.2612493825772265e-08       7.8664648949712818e-07
   6.7200000000000051e+00       8.2656540087100801e-07       3.4746969204842341e-07       7.3217261174898864e-08       7.8949191385272545e-07
   6.7600000000000051e+00       8.2853136964706230e-07       3.5241729011804160e-07       7.4008416264949243e-08       7.9167743434253310e-07
   6.8000000000000052e+00       8.2973125019922208e-07       3.5767872471889956e-07       7.4200952280478366e-08       7.9230975603896367e-07
   6.8400000000000052e+00       8.3100307255186228e-07       3.6331221810864297e-07       7.4266801431203753e-08       7.9306957297809258e-07
   6.8800000000000052e+00       8.3282979419615078e-07       3.6928429231121847e-07       7.4709939310176863e-08       7.9486080260628766e-07
   6.9200000000000053e+00       8.3487713272098639e-07       3.7542563253081665e-07       7.5528899213076953e-08       7.9704730590325542e-07
   6.9600000000000053e+00       8.3628814810156374e-07       3.8150468468904115e-07       7.6375066267209694e-08       7.9949737564152617e-07
   7.0000000000000053e+00       8.3964633652314695e-07       3.8722232388876357e-07       7.6875747606344421e-08       8.0210430837136177e-07
   7.0400000000000054e+00       8.4276103459490809e-07       3.9224417758242084e-07       7.7258186631523813e-08       8.0472194094425175e-07
   7.0800000000000054e+00       8.4505935333246880e-07       3.9630624339371993e-07       7.7694233019036237e-08       8.0684140538706727e-07
   7.1200000000000054e+00       8.4657400189694394e-07       3.9929278785473996e-07       7.8502340613505447e-08       8.0832457549679663e-07
   7.1600000000000055e+00       8.4814143771003791e-07       4.0130921676451796e-07       7.9243403176597644e-08       8.1001199172960004e-07
   7.2000000000000055e+00       8.4913974705972729e-07       4.0273240510239892e-07       7.9801611979580892e-08       8.1142126107244675e-07
   7.2400000000000055e+00       8.5140192216886131e-07       4.0417927929899775e-07       8.0069872787402768e-08       8.1362568662578999e-07
   7.2800000000000056e+00       8.5436198884579490e-07       4.0635029509459039e-07       8.0389413974680477e-08       8.1645103257158648e-07
   7.3200000000000056e+00       8.5675868687052694e-07       4.0996080856489238e-07       8.0825295173889547e-08       8.1846314135686059e-07
   7.3600000000000056e+00       8.5930122828817139e-07       4.1875081805535378e-07       8.1610766229519565e-08       8.2045313300153340e-07
   7.4000000000000057e+00       8.6088058762494660e-07       4.2751752232089178e-07       8.1871796717869510e-08       8.2163894025922915e-07
   7.4400000000000057e+00       8.6191214711154214e-07       4.3624155696204284e-07       8.1935546379133119e-08       8.2306493724999275e-07
   7.4800000000000058e+00       8.6361743612235001e-07       4.4492312608025828e-07       8.1540473751711270e-08       8.2451438344934662e-07
   7.5200000000000058e+00       8.6592754259034523e-07       4.5357490585985629e-07       8.1698152829455694e-08       8.2554476695790897e-07
   7.5600000000000058e+00       8.6954297753660420e-07       4.6225962850338526e-07       8.3254922285360670e-08       8.2838924745932918e-07
   7.6000000000000059e+00       8.7271718541212716e-07       4.7104530926267747e-07       8.4870146115666576e-08       8.3236289964570608e-07
   7.6400000000000059e+00       8.7612629184067781e-07       4.7987833331884366e-07       8.5521862905414262e-08       8.3605033970060709e-07
   7.6800000000000059e+00       8.7878020605379913e-07       4.8873960117805009e-07       8.5593103995140146e-08       8.3874642428177447e-07
   7.7200000000000060e+00       8.8125750741958259e-07       4.9764634972426622e-07       8.5599921176674586e-08       8.4049304630850614e-07
   7.7600000000000060e+00       8.8365985190125677e-07       5.0665433508311585e-07       8.6399330432056403e-08       8.4296296217901652e-07
   7.8000000000000060e+00       8.8729030188056447e-07       5.1575677052687248e-07       8.7487568163169466e-08       8.4662338229237479e-07
   7.8400000000000061e+00       8.9045044308789269e-07       5.2494855469205545e-07       8.7663249929535437e-08       8.4933239214782550e-07
   7.8800000000000061e+00       8.9200648138624099e-07       5.3423389338874040e-07       8.7679164330648125e-08       8.5074250219871825e-07
   7.9200000000000061e+00       8.9393734640958826e-07       5.4358786445833037e-07       8.8089464731453784e-08       8.5188362490199696e-07
   7.9600000000000062e+00       8.9634613314149352e-07       5.5297502651571757e-07       8.9017609841611322e-08       8.5416474370529947e-07
   8.0000000000000053e+00       8.9940498086238498e-07       5.6240992215784988e-07       9.0023189693523137e-08       8.5652214343835579e-07
   8.0400000000000045e+00       9.0352159551544739e-07       5.7186566424534822e-07       9.0790049005824675e-08       8.5958949064385662e-07
   8.0800000000000036e+00       9.0662368167702418e-07       5.8128608240456714e-07       9.1640601916533074e-08       8.6242170100275703e-07
   8.1200000000000028e+00       9.0924301713825377e-07       5.9059713128189265e-07       9.2925800661037942e-08       8.6508943266403421e-07
   8.1600000000000019e+00       9.1147471895059983e-07       5.9967028435273114e-07       9.3623024752931635e-08       8.6749036140914522e-07
   8.2000000000000011e+00       9.1380400385721762e-07       6.0819719033945865e-07       9.4059511124846340e-08       8.6966064271011385e-07
   8.2400000000000002e+00       9.1706967312431677e-07       6.1573536817990372e-07       9.4493292806389790e-08       8.7274338480164856e-07
   8.2799999999999994e+00       9.1889415897022466e-07       6.2200771035658674e-07       9.4765231206615668e-08       8.7500808072654587e-07
   8.3199999999999985e+00       9.1983631525942235e-07       6.2705715914013188e-07       9.5416980988343977e-08       8.7621821302139867e-07
   8.3599999999999977e+00       9.2274133319065365e-07       6.3122108798452930e-07       9.6305106238368480e-08       8.7891402833816353e-07
   8.3999999999999968e+00       9.2802545579256212e-07       6.3511542585940885e-07       9.7057776128508387e-08       8.8344773290418778e-07
   8.4399999999999959e+00       9.3168004798402512e-07       6.3957084637060995e-07       9.7724561386043715e-08       8.8762215396848125e-07
   8.4799999999999951e+00       9.3424985791460521e-07       6.4911031939797887e-07       9.8801403725114577e-08       8.9076489791300712e-07
   8.5199999999999942e+00       9.3578371986727399e-07       6.5909321133655277e-07       9.9725836855313465e-08       8.9282495188300700e-07
   8.5599999999999934e+00       9.3881732256484113e-07       6.6926476034226807e-07       1.0035008444549046e-07       8.9559444934001706e-07
   8.5999999999999925e+00       9.4190893996622664e-07       6.7965018421500106e-07       1.0048663255225134e-07       8.9810486211080576e-07
   8.6399999999999917e+00       9.4462327069266580e-07       6.9023353933663639e-07       1.0099206250902554e-07       9.0013705486670700e-07
   8.6799999999999908e+00       9.4820884953302312e-07       7.0091158740711880e-07       1.0224558832549661e-07       9.0359263137428636e-07
   8.7199999999999900e+00       9.5290118214172869e-07       7.1171319434037617e-07       1.0377225937942491e-07       9.0814155351080512e-07
   8.7599999999999891e+00       9.5653710555382031e-07       7.2274861997634031e-07       1.0446870099023593e-07       9.1189077145267642e-07
   8.7999999999999883e+00       9.5992149179939311e-07       7.3404693168527376e-07       1.0467865101863954e-07       9.1518739368900672e-07
   8.8399999999999874e+00       9.6504091902630436e-07       7.4560651178972250e-07       1.0546269768981087e-07       9.1991500409358399e-07
   8.8799999999999866e+00       9.7123472818376602e-07       7.5729618602593368e-07       1.0692688845158101e-07       9.2498894878345399e-07
   8.9199999999999857e+00       9.7538730662365482e-07       7.6885513485255586e-07       1.0822483038740165e-07       9.2944850465191438e-07
   8.9599999999999849e+00       9.7971803620132799e-07       7.8000845783227289e-07       1.0908446605761332e-07       9.3424019115611472e-07
   8.9999999999999840e+00       9.8478079542993527e-07       7.9048364100767671e-07       1.0984028934322764e-07       9.3924537218848674e-07
   9.0399999999999832e+00       9.9045159432963456e-07       8.0007093035583238e-07       1.1076983678301128e-07       9.4428333362978266e-07
   9.0799999999999823e+00       9.9663277216609638e-07       8.0871297628553612e-07       1.1187255255517725e-07       9.4949367724799400e-07
   9.1199999999999815e+00       1.0020334480832217e-06       8.1652072028579106e-07       1.1247636813477874e-07       9.5434242480161087e-07
   9.1599999999999806e+00       1.0067880628897011e-06       8.2379231622517029e-07       1.1289831708650572e-07       9.5878342590966611e-07
   9.1999999999999797e+00       1.0108147725701253e-06       8.3097017105696018e-07       1.1367711370471031e-07       9.6363843819024049e-07
   9.2399999999999789e+00       1.0145774405506526e-06       8.3846565122581773e-07       1.1470345006297479e-07       9.6707637627632574e-07
   9.2799999999999780e+00       1.0195947342923425e-06       8.4669265286514569e-07       1.1603963934141202e-07       9.7133271046205413e-07
   9.3199999999999772e+00       1.0242883196394230e-06       8.5604733522782731e-07       1.1724068284891886e-07       9.7707846887693868e-07
   9.3599999999999763e+00       1.0295283108629655e-06       8.6659158220500839e-07       1.1821109669558939e-07       9.8292410905177959e-07
   9.3999999999999755e+00       1.0346366891105986e-06       8.7787184788084125e-07       1.1918376760417396e-07       9.8810712002132163e-07
   9.4399999999999746e+00       1.0394825108187819e-06       8.8895740257663508e-07       1.2020374711135380e-07       9.9208576802737043e-07
   9.4799999999999738e+00       1.0462634280923011e-06       8.9869039829046419e-07       1.2148686286304254e-07       9.9734589772998412e-07
   9.5199999999999729e+00       1.0528812210242180e-06       9.0641696461295395e-07       1.2289654855418226e-07       1.0034946896188699e-06
   9.5599999999999721e+00       1.0580622792104489e-06       9.1252996697607346e-07       1.2455958787391786e-07       1.0090465045131342e-06
   9.5999999999999712e+00       1.0618362465533394e-06       9.1813693485174709e-07       1.2628066627905116e-07       1.0137389206929524e-06
   9.6399999999999704e+00       1.0660962543935065e-06       9.2482538086838863e-07       1.2722593553643158e-07       1.0180165578186470e-06
   9.6799999999999695e+00       1.0706627482299330e-06       9.3363368688684070e-07       1.2762442930875598e-07       1.0223741601567879e-06
   9.7199999999999687e+00       1.0761032419144231e-06       9.4355126415460594e-07       1.2792858856026036e-07       1.0270173479949334e-06
   9.7599999999999678e+00       1.0809642500338487e-06       9.5226841154647278e-07       1.2850992745276513e-07       1.0312057220759602e-06
   9.7999999999999670e+00       1.0862344844983163e-06       9.5811291751611511e-07       1.2992521699186381e-07       1.0360934768258410e-06
   9.8399999999999661e+00       1.0925102315570907e-06       9.6120319183011329e-07       1.3158982111278375e-07       1.0419446465493384e-06
   9.8799999999999653e+00       1.0994263728775892e-06       9.6348484195782627e-07       1.3299609938592708e-07       1.0486972156124783e-06
   9.9199999999999644e+00       1.1056956523514623e-06       9.6713761405422799e-07       1.3412872719611784e-07       1.0548164554056624e-06
   9.9599999999999635e+00       1.1103052902890573e-06       9.7252008651182392e-07       1.3514479073259386e-07       1.0591900853865677e-06
   9.9999999999999627e+00       1.1142629938653686e-06       9.7810076924418683e-07       1.3622677444223415e-07       1.0633076461227662e-06
   1.0000000000000000e+01       1.1142629938653686e-06       9.7810076848456916e-07       1.3622677438127390e-07       1.0633076462166186e-06


==> abcflow-vm6-28-56.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       8.9005605478676430e-08       3.3306690738754696e-16       3.8307609714610732e-09       8.7058040345963484e-08
   4.0000000000000001e-02       8.7693908075470121e-08       8.1629318931433285e-10       3.6018005899673827e-09       8.6330508060793721e-08
   8.0000000000000002e-02       8.7890856252180459e-08       1.3934104805056221e-09       3.6504513237806993e-09       8.6449726016788903e-08
   1.2000000000000000e-01       8.7900234707128173e-08       1.7332585131916020e-09       3.6529941461514544e-09       8.6469029556587313e-08
   1.6000000000000000e-01       8.7824385409719524e-08       2.2793683553793591e-09       3.6186799672215887e-09       8.6418073222652933e-08
   2.0000000000000001e-01       8.7859421175242486e-08       2.8136330380910440e-09       3.6316314105298246e-09       8.6440913662404661e-08
   2.4000000000000002e-01       8.7911600705329555e-08       3.3133062176511021e-09       3.6529769785939077e-09       8.6479332150382669e-08
   2.8000000000000003e-01       8.7944112754408855e-08       3.7736972249652479e-09       3.6427070176619311e-09       8.6493766314685927e-08
   3.2000000000000001e-01       8.7974884167111522e-08       4.1938138929380394e-09       3.6507403429296012e-09       8.6499006415577096e-08
   3.5999999999999999e-01       8.8081883209841620e-08       4.5768075228879875e-09       3.6798594287336923e-09       8.6592596151984316e-08
   3.9999999999999997e-01       8.8092979784584593e-08       4.9287063018151441e-09       3.7080063180502915e-09       8.6587516645936022e-08
   4.3999999999999995e-01       8.8144813456981789e-08       5.3130658837814967e-09       3.6999467918646369e-09       8.6630646090281896e-08
   4.7999999999999993e-01       8.8237443663890240e-08       5.7412302837443183e-09       3.7091985533380124e-09       8.6701113462269809e-08
   5.1999999999999991e-01       8.8267782455635430e-08       6.1508270465528218e-09       3.7345987721438652e-09       8.6707198837440075e-08
   5.5999999999999994e-01       8.8299488568065848e-08       6.5351878838270918e-09       3.7403127227863306e-09       8.6734303905551808e-08
   5.9999999999999998e-01       8.8357499884327595e-08       6.8898668562546738e-09       3.7463190253985609e-09       8.6757932271793014e-08
   6.4000000000000001e-01       8.8411854426473146e-08       7.2125182274450620e-09       3.7525248456269323e-09       8.6785998910573851e-08
   6.8000000000000005e-01       8.8446390137199216e-08       7.5268612975159938e-09       3.7695713328042136e-09       8.6799255269799363e-08
   7.2000000000000008e-01       8.8491623431652773e-08       7.9310706106735939e-09       3.7832411125024931e-09       8.6849871737784790e-08
   7.6000000000000012e-01       8.8631703487674723e-08       8.3290751965925739e-09       3.8004435921645557e-09       8.6927209129662214e-08
   8.0000000000000016e-01       8.8707324614475881e-08       8.7306093802361473e-09       3.8103039654416712e-09       8.6990773417705919e-08
   8.4000000000000019e-01       8.8752935745324000e-08       9.1376428934529523e-09       3.8471692942615526e-09       8.7027107459942417e-08
   8.8000000000000023e-01       8.8831777315057249e-08       9.5543221403146249e-09       3.8570584905112291e-09       8.7051526270856551e-08
   9.2000000000000026e-01       8.8889268149634288e-08       9.9788756666098765e-09       3.8332550281377501e-09       8.7109392976356345e-08
   9.6000000000000030e-01       8.8933961177092128e-08       1.0395464659502455e-08       3.8120801756636693e-09       8.7148037494462639e-08
   1.0000000000000002e+00       8.8988927772142917e-08       1.0789873359203491e-08       3.8411878321056289e-09       8.7188368531802566e-08
   1.0400000000000003e+00       8.9004229414543408e-08       1.1163871443836285e-08       3.8654934612570790e-09       8.7217919553788001e-08
   1.0800000000000003e+00       8.9097500973992248e-08       1.1511269241309987e-08       3.8627673529303649e-09       8.7276032670614887e-08
   1.1200000000000003e+00       8.9088041266929873e-08       1.1831617513285121e-08       3.8806799220660047e-09       8.7271581578212170e-08
   1.1600000000000004e+00       8.9112538552621808e-08       1.2120790794372757e-08       3.9007532254687583e-09       8.7290894909480673e-08
   1.2000000000000004e+00       8.9186295936075036e-08       1.2355512728740872e-08       3.9002631748325581e-09       8.7339918010604065e-08
   1.2400000000000004e+00       8.9262766373350916e-08       1.2522657120526449e-08       3.9322829591201651e-09       8.7378023380210572e-08
   1.2800000000000005e+00       8.9308898841853615e-08       1.2649929436905727e-08       3.9227955901428964e-09       8.7406071696064996e-08
   1.3200000000000005e+00       8.9389737701568082e-08       1.2881552580407275e-08       3.9332640925625033e-09       8.7471367605050680e-08
   1.3600000000000005e+00       8.9388810120427458e-08       1.2993011791866849e-08       3.9448977975041211e-09       8.7454012602901204e-08
   1.4000000000000006e+00       8.9484534719939982e-08       1.3061031778859962e-08       3.9463751571189884e-09       8.7539755170907862e-08
   1.4400000000000006e+00       8.9512079700809117e-08       1.3293078085604402e-08       3.9638579779428569e-09       8.7560184520006050e-08
   1.4800000000000006e+00       8.9546564066374211e-08       1.3592999660270684e-08       3.9741926994149491e-09       8.7590247001428324e-08
   1.5200000000000007e+00       8.9568949214546749e-08       1.3890314651006764e-08       3.9989333211695696e-09       8.7606838761049408e-08
   1.5600000000000007e+00       8.9622959502951612e-08       1.4169336751593309e-08       3.9617420442981033e-09       8.7629860714768693e-08
   1.6000000000000008e+00       8.9621143331458122e-08       1.4423448124473770e-08       3.9638591626866847e-09       8.7632218621542966e-08
   1.6400000000000008e+00       8.9686326957817291e-08       1.4642596402859627e-08       4.0466358216103163e-09       8.7709608434544489e-08
   1.6800000000000008e+00       8.9720523872870592e-08       1.4831449717097391e-08       4.0664592867017232e-09       8.7733090968602548e-08
   1.7200000000000009e+00       8.9797896615135378e-08       1.5056645389382677e-08       4.0389983118110854e-09       8.7772477346627849e-08
   1.7600000000000009e+00       8.9796017492463832e-08       1.5418256136440701e-08       4.0558002573496115e-09       8.7766898928737489e-08
   1.8000000000000009e+00       8.9915377488842764e-08       1.5751889488691667e-08       4.0968635172042290e-09       8.7849105824847598e-08
   1.8400000000000010e+00       8.9812187795135941e-08       1.6047865082337084e-08       4.0427528992078282e-09       8.7788845622964026e-08
   1.8800000000000010e+00       8.9914296696154670e-08       1.6299265382294418e-08       4.0421174908670477e-09       8.7855399346601005e-08
   1.9200000000000010e+00       8.9970749760537643e-08       1.6498879165362942e-08       4.0910080484477320e-09       8.7897487284318271e-08
   1.9600000000000011e+00       8.9956151082067666e-08       1.6634255057199060e-08       4.1012479074643656e-09       8.7905207658253869e-08
   2.0000000000000009e+00       8.9992360965270103e-08       1.6704426769773866e-08       4.1776194127252478e-09       8.7945353749428488e-08
   2.0400000000000009e+00       9.0021964736478140e-08       1.6725402423908360e-08       4.2182421647393324e-09       8.7946925321947779e-08
   2.0800000000000010e+00       9.0046480473416910e-08       1.6712925966567505e-08       4.1353675221718186e-09       8.7955076964859432e-08
   2.1200000000000010e+00       9.0118479483128446e-08       1.6671168278496113e-08       4.0881068954432474e-09       8.7992448009871979e-08
   2.1600000000000010e+00       9.0276739269310633e-08       1.6836458782543723e-08       4.1474120671362612e-09       8.8133225841955324e-08
   2.2000000000000011e+00       9.0200754702478605e-08       1.7013977277224615e-08       4.1616886526731610e-09       8.8086499921963357e-08
   2.2400000000000011e+00       9.0170207098608561e-08       1.7226535390545170e-08       4.1790517473952104e-09       8.8055974626212943e-08
   2.2800000000000011e+00       9.0282439441642825e-08       1.7422819742403598e-08       4.2187865833365510e-09       8.8120982110490617e-08
   2.3200000000000012e+00       9.0309004895403286e-08       1.7577754408899787e-08       4.2174391376942599e-09       8.8156175745326563e-08
   2.3600000000000012e+00       9.0346556802169807e-08       1.7771922659517568e-08       4.1861122659346084e-09       8.8178296163249096e-08
   2.4000000000000012e+00       9.0376728828812721e-08       1.7951743801377774e-08       4.1435125217592655e-09       8.8202812445760186e-08
   2.4400000000000013e+00       9.0458226416394688e-08       1.8339425071936860e-08       4.1626041921883464e-09       8.8269008465682472e-08
   2.4800000000000013e+00       9.0551672129702215e-08       1.8721652906101804e-08       4.2779850047082952e-09       8.8352819149947122e-08
   2.5200000000000014e+00       9.0617297233756743e-08       1.9020842093185338e-08       4.2655583883122488e-09       8.8404023519321107e-08
   2.5600000000000014e+00       9.0604799315025776e-08       1.9217500358976643e-08       4.1827842684097714e-09       8.8376324503024049e-08
   2.6000000000000014e+00       9.0678380622444281e-08       1.9302983999830801e-08       4.1899512582682401e-09       8.8431199042587480e-08
   2.6400000000000015e+00       9.0752317057604344e-08       1.9569444600896555e-08       4.2172327277759329e-09       8.8509485662183413e-08
   2.6800000000000015e+00       9.0840179627195219e-08       1.9828278948414370e-08       4.2604072398065132e-09       8.8553731988167063e-08
   2.7200000000000015e+00       9.0841637977897348e-08       2.0056473034882249e-08       4.2551658264295900e-09       8.8538882168908168e-08
   2.7600000000000016e+00       9.0920785997900644e-08       2.0261936900120194e-08       4.3048905041707110e-09       8.8623560006291581e-08
   2.8000000000000016e+00       9.0956398568079413e-08       2.0444055823960887e-08       4.3338352821337398e-09       8.8666863636584053e-08
   2.8400000000000016e+00       9.1003502701966715e-08       2.0609177123605069e-08       4.2925176330790619e-09       8.8691979652632587e-08
   2.8800000000000017e+00       9.1057195376075004e-08       2.0758282903416169e-08       4.3392494923417387e-09       8.8722340610534950e-08
   2.9200000000000017e+00       9.1216914454809081e-08       2.0949154442547200e-08       4.4252794142948155e-09       8.8849855986478018e-08
   2.9600000000000017e+00       9.1255321933576797e-08       2.1219265463223513e-08       4.4024123418491759e-09       8.8870072094043816e-08
   3.0000000000000018e+00       9.1235834353340764e-08       2.1433750878023998e-08       4.3447237410055414e-09       8.8860377754787308e-08
   3.0400000000000018e+00       9.1296063826990747e-08       2.1581855630502779e-08       4.3644244012418370e-09       8.8896550627808314e-08
   3.0800000000000018e+00       9.1405166792061274e-08       2.1652688551285536e-08       4.4724252093255674e-09       8.9022776309271062e-08
   3.1200000000000019e+00       9.1472362595707859e-08       2.1638419003962486e-08       4.4552031965792395e-09       8.9050699608785411e-08
   3.1600000000000019e+00       9.1522666275733204e-08       2.1712908806058828e-08       4.3842732606531028e-09       8.9088284150519324e-08
   3.2000000000000020e+00       9.1578907111325774e-08       2.2199097421504198e-08       4.4978060200434409e-09       8.9150573978742019e-08
   3.2400000000000020e+00       9.1638755122655998e-08       2.2692393625779063e-08       4.4954802562564698e-09       8.9166137205284364e-08
   3.2800000000000020e+00       9.1731705098007898e-08       2.3187184258364895e-08       4.4456719992985213e-09       8.9217791963999947e-08
   3.3200000000000021e+00       9.1781143491871472e-08       2.3687379330711918e-08       4.5245466909059385e-09       8.9288053940536496e-08
   3.3600000000000021e+00       9.1760072770269335e-08       2.4194849333149282e-08       4.5650683773832320e-09       8.9300240920233028e-08
   3.4000000000000021e+00       9.1829158452428857e-08       2.4701381006859292e-08       4.5331296340169357e-09       8.9360956767335155e-08
   3.4400000000000022e+00       9.1895631719747310e-08       2.5195082458450605e-08       4.5624757057216091e-09       8.9356827470762230e-08
   3.4800000000000022e+00       9.1911984600528444e-08       2.5660558948601878e-08       4.6207953975876715e-09       8.9409073176511691e-08
   3.5200000000000022e+00       9.1969455330562182e-08       2.6094968305485542e-08       4.5776529877769828e-09       8.9447943771789316e-08
   3.5600000000000023e+00       9.1991959687844703e-08       2.6507889845132257e-08       4.6198793872478948e-09       8.9475070870623743e-08
   3.6000000000000023e+00       9.2119363055574956e-08       2.6900309323559954e-08       4.6318541356213688e-09       8.9527972451826747e-08
   3.6400000000000023e+00       9.2163523634666945e-08       2.7275169449566894e-08       4.5983914756866653e-09       8.9634055719651919e-08
   3.6800000000000024e+00       9.2213465414560688e-08       2.7630517312225449e-08       4.6792124718721344e-09       8.9625767437861638e-08
   3.7200000000000024e+00       9.2299862772463570e-08       2.7955420869422559e-08       4.7374973246149447e-09       8.9705064448647057e-08
   3.7600000000000025e+00       9.2341067214049326e-08       2.8254341331433949e-08       4.6821367570812491e-09       8.9735491625170054e-08
   3.8000000000000025e+00       9.2507130856706081e-08       2.8530145839297781e-08       4.7093312716169102e-09       8.9886465850807506e-08
   3.8400000000000025e+00       9.2503273160392030e-08       2.8784237969706364e-08       4.7173329723371145e-09       8.9889780489669921e-08
   3.8800000000000026e+00       9.2548827288153486e-08       2.9019532842626431e-08       4.7148970707827638e-09       8.9905949229261522e-08
   3.9200000000000026e+00       9.2590262402945598e-08       2.9237909519641377e-08       4.6888353812305426e-09       8.9913659628385514e-08
   3.9600000000000026e+00       9.2640301948237365e-08       2.9438147984398298e-08       4.6521980255171632e-09       8.9951871024959817e-08
   4.0000000000000027e+00       9.2734600039461129e-08       2.9623143361364831e-08       4.6780923435764242e-09       9.0046605871762639e-08
   4.0400000000000027e+00       9.2939748457581223e-08       2.9803403803506986e-08       4.8074376532753757e-09       9.0226535612324153e-08
   4.0800000000000027e+00       9.2918820830340094e-08       2.9969474776842511e-08       4.8595353257463019e-09       9.0244789413522438e-08
   4.1200000000000028e+00       9.2962432635743200e-08       3.0111766767517197e-08       4.7744465591822668e-09       9.0266262336461054e-08
   4.1600000000000028e+00       9.3044743321743008e-08       3.0237405789020761e-08       4.7852943620561854e-09       9.0314630329144198e-08
   4.2000000000000028e+00       9.3087188084250290e-08       3.0348861052611666e-08       4.8178707200165952e-09       9.0342748482665277e-08
   4.2400000000000029e+00       9.3169274984312841e-08       3.0444940852628658e-08       4.8015258273964543e-09       9.0435133058739361e-08
   4.2800000000000029e+00       9.3360115236989433e-08       3.0523951650590161e-08       4.8232616054201930e-09       9.0578581940348220e-08
   4.3200000000000029e+00       9.3322472714716936e-08       3.0590742274059796e-08       4.9621857203524072e-09       9.0552712945184986e-08
   4.3600000000000030e+00       9.3351483777198527e-08       3.0656670828382991e-08       4.9342006635071935e-09       9.0594261301928895e-08
   4.4000000000000030e+00       9.3419293881761564e-08       3.0718847725625160e-08       4.8408785235926530e-09       9.0623671091859759e-08
   4.4400000000000031e+00       9.3463227038314381e-08       3.0774122739010710e-08       4.8397566031012374e-09       9.0672224372576797e-08
   4.4800000000000031e+00       9.3588210308980438e-08       3.0827690847299495e-08       4.9471520505670257e-09       9.0770828507314314e-08
   4.5200000000000031e+00       9.3732042276727783e-08       3.0885444497575348e-08       5.0487204781657807e-09       9.0873630428386349e-08
   4.5600000000000032e+00       9.3828401134059902e-08       3.0944219485764246e-08       5.0952947994468717e-09       9.0954397096900363e-08
   4.6000000000000032e+00       9.3845617470713089e-08       3.1002957023658754e-08       5.0309706552959993e-09       9.0976028462560235e-08
   4.6400000000000032e+00       9.3936285877871236e-08       3.1057421924505515e-08       5.0446916562083611e-09       9.1080612418469006e-08
   4.6800000000000033e+00       9.4088387518765159e-08       3.1101173167701308e-08       5.1118885458973212e-09       9.1224777984022616e-08
   4.7200000000000033e+00       9.4069306537363146e-08       3.1117389560038089e-08       5.0877171289815605e-09       9.1203845125774011e-08
   4.7600000000000033e+00       9.4177617448840600e-08       3.1110149778396924e-08       5.0911862140660025e-09       9.1259345436395177e-08
   4.8000000000000034e+00       9.4255022241357637e-08       3.1089678176643334e-08       5.0795419606618082e-09       9.1343918373253003e-08
   4.8400000000000034e+00       9.4326895885566168e-08       3.1047928475130279e-08       5.0881569331412313e-09       9.1427685099148342e-08
   4.8800000000000034e+00       9.4443814948371170e-08       3.0982836095369783e-08       5.1952244621701487e-09       9.1508158830229473e-08
   4.9200000000000035e+00       9.4540928046294496e-08       3.0908822962102650e-08       5.2074761049630765e-09       9.1593804563742285e-08
   4.9600000000000035e+00       9.4686482554590421e-08       3.0842280990034935e-08       5.2011480022356100e-09       9.1699914070321178e-08
   5.0000000000000036e+00       9.4761296579459804e-08       3.1059178427355986e-08       5.2592525424002074e-09       9.1755023407765228e-08
   5.0400000000000036e+00       9.4760534149751442e-08       3.1394332784593169e-08       5.2718158576274192e-09       9.1780885836311018e-08
   5.0800000000000036e+00       9.4742022819251368e-08       3.1726812202481820e-08       5.1496944220266774e-09       9.1783179341878045e-08
   5.1200000000000037e+00       9.4879812396435156e-08       3.2052591686927727e-08       5.2028848603103498e-09       9.1872808895842675e-08
   5.1600000000000037e+00       9.5027997666945191e-08       3.2365657905361151e-08       5.3399898321670607e-09       9.1992070303633833e-08
   5.2000000000000037e+00       9.5063838974655446e-08       3.2674573427472693e-08       5.3914764818638457e-09       9.2058120277785820e-08
   5.2400000000000038e+00       9.5140318568614163e-08       3.2979979656886357e-08       5.3822834339747463e-09       9.2126921210744940e-08
   5.2800000000000038e+00       9.5165887437267571e-08       3.3284905171123554e-08       5.4023107626004935e-09       9.2164972532279696e-08
   5.3200000000000038e+00       9.5307915569861617e-08       3.3591729422576072e-08       5.4151301876338676e-09       9.2276584171471271e-08
   5.3600000000000039e+00       9.5447973456117663e-08       3.3891182700476111e-08       5.4000190466592084e-09       9.2340280553208138e-08
   5.4000000000000039e+00       9.5508566711845972e-08       3.4168789739102721e-08       5.4086578931632496e-09       9.2427338525978734e-08
   5.4400000000000039e+00       9.5675798200701133e-08       3.4424583621272126e-08       5.4628474245854688e-09       9.2557283073595471e-08
   5.4800000000000040e+00       9.5756929890430067e-08       3.4669302816399459e-08       5.4884645478821332e-09       9.2616504497289432e-08
   5.5200000000000040e+00       9.5768890201462975e-08       3.4907865618203083e-08       5.4874841038328417e-09       9.2664367917584594e-08
   5.5600000000000041e+00       9.5919202889642415e-08       3.5146453833781221e-08       5.4762891980280950e-09       9.2784771813225847e-08
   5.6000000000000041e+00       9.6038422387252636e-08       3.5394292358811554e-08       5.5607392719058732e-09       9.2867264006662482e-08
   5.6400000000000041e+00       9.6111597463510657e-08       3.5640051146684990e-08       5.6882171785945137e-09       9.2937431339204120e-08
   5.6800000000000042e+00       9.6222246641757350e-08       3.5892046723918458e-08       5.6962463194016719e-09       9.3060764186146786e-08
   5.7200000000000042e+00       9.6415512896660076e-08       3.6161728386190758e-08       5.7293511573281327e-09       9.3228449881151216e-08
   5.7600000000000042e+00       9.6399199407346677e-08       3.6444081022980276e-08       5.6714990547372049e-09       9.3206587118499187e-08
   5.8000000000000043e+00       9.6496854691083654e-08       3.6731983434864067e-08       5.6859799694858414e-09       9.3277346850026368e-08
   5.8400000000000043e+00       9.6597572647489917e-08       3.7026950827579666e-08       5.7290469733491328e-09       9.3390420526039667e-08
   5.8800000000000043e+00       9.6745193914583013e-08       3.7329086996051550e-08       5.7270978657557297e-09       9.3511761192950853e-08
   5.9200000000000044e+00       9.6769059600241957e-08       3.7630867310499410e-08       5.6653963187435764e-09       9.3565485458521119e-08
   5.9600000000000044e+00       9.6871013923305196e-08       3.7934822245776044e-08       5.7569276201098203e-09       9.3679136134347795e-08
   6.0000000000000044e+00       9.7102173047649200e-08       3.8243672781237363e-08       5.8664106253584041e-09       9.3821677048265907e-08
   6.0400000000000045e+00       9.7105459693298802e-08       3.8557776824948921e-08       5.8705946512590391e-09       9.3851100782834457e-08
   6.0800000000000045e+00       9.7196966740268722e-08       3.8872409711406773e-08       5.9203600113769760e-09       9.3950498689707202e-08
   6.1200000000000045e+00       9.7388350225707570e-08       3.9181366948724999e-08       5.9048208663481302e-09       9.4083831794506879e-08
   6.1600000000000046e+00       9.7495738812064890e-08       3.9473986166122109e-08       5.8299527630792257e-09       9.4187793886399518e-08
   6.2000000000000046e+00       9.7551963991927128e-08       3.9754154305099503e-08       5.9678231548071262e-09       9.4244439277898260e-08
   6.2400000000000047e+00       9.7594349391075776e-08       4.0031331591822733e-08       6.0322392846952760e-09       9.4286776729284711e-08
   6.2800000000000047e+00       9.7776321146724584e-08       4.0315205121241189e-08       5.9700427388785478e-09       9.4423391500695045e-08
   6.3200000000000047e+00       9.7985338378171076e-08       4.0624015468618750e-08       6.0238759222463642e-09       9.4650066751960148e-08
   6.3600000000000048e+00       9.8228142186121842e-08       4.0974886569296731e-08       6.1542287864208295e-09       9.4861657029939510e-08
   6.4000000000000048e+00       9.8185918808407871e-08       4.1383408979868510e-08       6.1072121514576415e-09       9.4844262585307426e-08
   6.4400000000000048e+00       9.8228575898544574e-08       4.1863759012769865e-08       6.1333934262810938e-09       9.4874347767942101e-08
   6.4800000000000049e+00       9.8342583986284031e-08       4.2426278343708607e-08       6.2081459994191491e-09       9.4985216415719511e-08
   6.5200000000000049e+00       9.8437463904493024e-08       4.3080485398476411e-08       6.2400179933756282e-09       9.5081084451409881e-08
   6.5600000000000049e+00       9.8661461699636804e-08       4.3834961475980165e-08       6.2692141616783743e-09       9.5192901309772438e-08
   6.6000000000000050e+00       9.8717477710830400e-08       4.4663686021816844e-08       6.3128619391888948e-09       9.5296484083616211e-08
   6.6400000000000050e+00       9.8823830333519876e-08       4.5516623185121478e-08       6.3242367291446710e-09       9.5421983744281085e-08
   6.6800000000000050e+00       9.8949544315761001e-08       4.6363797868876427e-08       6.3038542968871246e-09       9.5543354179964059e-08
   6.7200000000000051e+00       9.9102191066542234e-08       4.7143312815494934e-08       6.3319532338810888e-09       9.5651424868326340e-08
   6.7600000000000051e+00       9.9293235268987985e-08       4.7786188218038002e-08       6.4502380556831647e-09       9.5802139018183747e-08
   6.8000000000000052e+00       9.9467703651101530e-08       4.8270424260014065e-08       6.5298295305031071e-09       9.5939754593855426e-08
   6.8400000000000052e+00       9.9523267455637921e-08       4.8602962597840364e-08       6.4617019777534633e-09       9.5989573083408023e-08
   6.8800000000000052e+00       9.9662796191097977e-08       4.8887055949785893e-08       6.4299565184406183e-09       9.6110303828195602e-08
   6.9200000000000053e+00       9.9780981867428292e-08       4.9303314746932012e-08       6.4828018960791819e-09       9.6218440459805777e-08
   6.9600000000000053e+00       1.0000412199181045e-07       4.9992490507293663e-08       6.4749486340161122e-09       9.6398591779659100e-08
   7.0000000000000053e+00       1.0007909233571017e-07       5.0938122238498830e-08       6.4945060743108813e-09       9.6505587098446723e-08
   7.0400000000000054e+00       1.0012997665616338e-07       5.1901481407326452e-08       6.5790979049295071e-09       9.6568414846537050e-08
   7.0800000000000054e+00       1.0037392714192383e-07       5.2630292517413791e-08       6.6663388061067233e-09       9.6756762234569702e-08
   7.1200000000000054e+00       1.0043812810703818e-07       5.3031585520646415e-08       6.6891311099971742e-09       9.6855974099514131e-08
   7.1600000000000055e+00       1.0061825333319187e-07       5.3236692779654835e-08       6.7187861863384589e-09       9.7012074846489628e-08
   7.2000000000000055e+00       1.0087713415586656e-07       5.3568980823007382e-08       6.7398087689507729e-09       9.7260096624580022e-08
   7.2400000000000055e+00       1.0102075871705226e-07       5.4215699393531938e-08       6.7678853156629110e-09       9.7431038157594569e-08
   7.2800000000000056e+00       1.0116760076350229e-07       5.4971751544812870e-08       6.8691632871815709e-09       9.7553298805719149e-08
   7.3200000000000056e+00       1.0122559540361751e-07       5.5522414197798994e-08       6.9078341932469974e-09       9.7595560129596108e-08
   7.3600000000000056e+00       1.0143557110616539e-07       5.5792288078876952e-08       6.8882128797916884e-09       9.7787614590388044e-08
   7.4000000000000057e+00       1.0159629619464480e-07       5.5922061975271392e-08       6.8460879356636808e-09       9.7937651883537848e-08
   7.4400000000000057e+00       1.0169867496458510e-07       5.6178618190484025e-08       6.8889527491130832e-09       9.8044157434895476e-08
   7.4800000000000058e+00       1.0183824199483844e-07       5.6549098734856540e-08       7.0379562277687071e-09       9.8168734054158345e-08
   7.5200000000000058e+00       1.0203364161065266e-07       5.6891793270949026e-08       7.0727954238045011e-09       9.8315373923778030e-08
   7.5600000000000058e+00       1.0207980222915275e-07       5.7062851909053919e-08       7.0800907946841854e-09       9.8382536729616564e-08
   7.6000000000000059e+00       1.0241774329709701e-07       5.7144149750846212e-08       7.1691847623157587e-09       9.8641082166164435e-08
   7.6400000000000059e+00       1.0265340154390099e-07       5.7190906156674978e-08       7.2000023349700190e-09       9.8907998791144609e-08
   7.6800000000000059e+00       1.0291155805805314e-07       5.7220224340657538e-08       7.2191158127492302e-09       9.9132219546382207e-08
   7.7200000000000060e+00       1.0300730698177060e-07       5.7328215962679720e-08       7.3483049454002739e-09       9.9247599298831613e-08
   7.7600000000000060e+00       1.0314033096876461e-07       5.7417632048369360e-08       7.4210435309718231e-09       9.9383258697302702e-08
   7.8000000000000060e+00       1.0333509233721542e-07       5.7310184989590525e-08       7.3996037207862707e-09       9.9529180635108237e-08
   7.8400000000000061e+00       1.0349676350870307e-07       5.6967809909924548e-08       7.4202330284988754e-09       9.9707317557367683e-08
   7.8800000000000061e+00       1.0362112481053694e-07       5.6902716750320862e-08       7.4495892170233409e-09       9.9870809366503179e-08
   7.9200000000000061e+00       1.0387778455116350e-07       5.7046727801889893e-08       7.4658547938280784e-09       1.0006691463796203e-07
   7.9600000000000062e+00       1.0404712537147985e-07       5.6795404108123626e-08       7.4642805997346239e-09       1.0027972160159066e-07
   8.0000000000000053e+00       1.0423245021778496e-07       5.6087650428411940e-08       7.5466053073751370e-09       1.0040832148567102e-07
   8.0400000000000045e+00       1.0454520243261969e-07       5.5847724919616639e-08       7.7069925519375970e-09       1.0064866858211512e-07
   8.0800000000000036e+00       1.0470976973365968e-07       5.6064912124297643e-08       7.7579832265364937e-09       1.0083912258655725e-07
   8.1200000000000028e+00       1.0495564299205009e-07       5.5690818748516637e-08       7.7389730537276724e-09       1.0101509604869897e-07
   8.1600000000000019e+00       1.0511164644953810e-07       5.4587170698144995e-08       7.7895141883659756e-09       1.0122230326806722e-07
   8.2000000000000011e+00       1.0521801188157161e-07       5.4041389233612708e-08       7.8841327106705478e-09       1.0139098804744218e-07
   8.2400000000000002e+00       1.0544800249239281e-07       5.4254978222734611e-08       7.9329849456246595e-09       1.0152424700972219e-07
   8.2799999999999994e+00       1.0570619030180163e-07       5.4131469219072906e-08       7.9533863682794938e-09       1.0174602594389834e-07
   8.3199999999999985e+00       1.0608186194092537e-07       5.3035794111159998e-08       8.0852939660238925e-09       1.0210182583965975e-07
   8.3599999999999977e+00       1.0620772670479373e-07       5.1880550205184641e-08       8.1002883374050054e-09       1.0228029392051388e-07
   8.3999999999999968e+00       1.0624613688851539e-07       5.1628560665045309e-08       8.0157231183083225e-09       1.0235469924529193e-07
   8.4399999999999959e+00       1.0653958482756612e-07       5.1918147930984387e-08       8.1272013633903677e-09       1.0260024754635789e-07
   8.4799999999999951e+00       1.0679441762658522e-07       5.1690413369239262e-08       8.3714176085039247e-09       1.0288677887212197e-07
   8.5199999999999942e+00       1.0692678936503310e-07       5.0926443103044345e-08       8.4151525097161762e-09       1.0302715608109175e-07
   8.5599999999999934e+00       1.0711539166516742e-07       5.0885674200437527e-08       8.3363278534642279e-09       1.0315596139325421e-07
   8.5999999999999925e+00       1.0732425681208453e-07       5.0861772945471526e-08       8.3528768210356389e-09       1.0333331139429276e-07
   8.6399999999999917e+00       1.0752523081415430e-07       5.0860824774207250e-08       8.4498617110766450e-09       1.0357029351397774e-07
   8.6799999999999908e+00       1.0783989661903927e-07       5.0895080659079657e-08       8.5405546197515680e-09       1.0387239077778974e-07
   8.7199999999999900e+00       1.0818728605920013e-07       5.0971429854959728e-08       8.5702693673391886e-09       1.0424788031084108e-07
   8.7599999999999891e+00       1.0847280458706945e-07       5.1093652947691718e-08       8.6097683903173096e-09       1.0450384708505953e-07
   8.7999999999999883e+00       1.0879718970676615e-07       5.1261165556996221e-08       8.7274809610006580e-09       1.0482055871708453e-07
   8.8399999999999874e+00       1.0896626777341526e-07       5.1476619495053792e-08       8.8012087045881467e-09       1.0497044699041638e-07
   8.8799999999999866e+00       1.0943600656081700e-07       5.1716978039875425e-08       8.8526355311201091e-09       1.0532606887798670e-07
   8.9199999999999857e+00       1.0979357775070469e-07       5.1957565755657036e-08       8.9144152034808600e-09       1.0572430504895093e-07
   8.9599999999999849e+00       1.0993944912063977e-07       5.2155050084984267e-08       9.0243704805458412e-09       1.0593258968754888e-07
   8.9999999999999840e+00       1.1011918562842970e-07       5.2256098457169152e-08       8.9939655234686558e-09       1.0610671292246503e-07
   9.0399999999999832e+00       1.1053903511968903e-07       5.2223960680975115e-08       9.0174496276970311e-09       1.0644066800793153e-07
   9.0799999999999823e+00       1.1097923912315028e-07       5.2084483371302819e-08       9.1706005885213072e-09       1.0685182930594270e-07
   9.1199999999999815e+00       1.1121863088883038e-07       5.1913561481193845e-08       9.3094278212686084e-09       1.0713462918023783e-07
   9.1599999999999806e+00       1.1153172083302577e-07       5.1812383624392449e-08       9.2915302905257634e-09       1.0745676060260901e-07
   9.1999999999999797e+00       1.1171965519388153e-07       5.1893970432145587e-08       9.3003365662442435e-09       1.0763163052514455e-07
   9.2399999999999789e+00       1.1202894802023064e-07       5.2173590262258655e-08       9.4574809978315719e-09       1.0795385930457578e-07
   9.2799999999999780e+00       1.1250194566405068e-07       5.2535753952624100e-08       9.6688021055711989e-09       1.0840753804744799e-07
   9.3199999999999772e+00       1.1271645693760085e-07       5.2831618276168842e-08       9.6792171264708466e-09       1.0858670542303527e-07
   9.3599999999999763e+00       1.1296144406313429e-07       5.3450546769650553e-08       9.6712936553602738e-09       1.0881037215953502e-07
   9.3999999999999755e+00       1.1332652636928771e-07       5.4242112856505872e-08       9.8048257347510948e-09       1.0915268842059799e-07
   9.4399999999999746e+00       1.1373980737845276e-07       5.4959026350186917e-08       9.8755184699709455e-09       1.0950323160699759e-07
   9.4799999999999738e+00       1.1409178485962087e-07       5.5582096378582784e-08       9.9149275697862751e-09       1.0986141524492682e-07
   9.5199999999999729e+00       1.1442084963827258e-07       5.6145370918933792e-08       1.0129859150081210e-08       1.1020188063025272e-07
   9.5599999999999721e+00       1.1467268315059724e-07       5.6726639702701143e-08       1.0284779707767982e-08       1.1045497370673511e-07
   9.5999999999999712e+00       1.1484944185923926e-07       5.7387781154448077e-08       1.0274716375400401e-08       1.1067942949123245e-07
   9.6399999999999704e+00       1.1511958360795076e-07       5.8143411767726684e-08       1.0405702614261929e-08       1.1089204797083782e-07
   9.6799999999999695e+00       1.1541999254399973e-07       5.8956405690311988e-08       1.0568930752213852e-08       1.1118879393620808e-07
   9.7199999999999687e+00       1.1575446803417662e-07       5.9917127840483732e-08       1.0547993467037169e-08       1.1149354299678881e-07
   9.7599999999999678e+00       1.1625514086218372e-07       6.1080309750873993e-08       1.0642015027559722e-08       1.1198533807855704e-07
   9.7999999999999670e+00       1.1682796258261635e-07       6.2210297942923236e-08       1.0811536636011793e-08       1.1249734407345692e-07
   9.8399999999999661e+00       1.1712012989745645e-07       6.3305942068542660e-08       1.0908947253832226e-08       1.1272871116779883e-07
   9.8799999999999653e+00       1.1734638360739807e-07       6.4367616829632410e-08       1.1022052305870060e-08       1.1294305635438299e-07
   9.9199999999999644e+00       1.1776981359299068e-07       6.5388736732371076e-08       1.1121092253521208e-08       1.1339103255700726e-07
   9.9599999999999635e+00       1.1797581520484102e-07       6.6380720674737162e-08       1.1101313469813950e-08       1.1362909705766257e-07
   9.9999999999999627e+00       1.1824829511476764e-07       6.7360787896225509e-08       1.1236824012916564e-08       1.1387621101401544e-07
   1.0000000000000000e+01       1.1824829511476764e-07       6.7360787219561381e-08       1.1236824113854619e-08       1.1387621108795748e-07


==> abcflow-vm6-40-80.dat <==
   time                         L2Vorticity                  linfVorticity                L2Velocity                   H1Velocity
   0.0000000000000000e+00       1.0290962854488548e-08       3.3306690738754696e-16       3.0511137369862943e-10       9.8670049784647646e-09
   4.0000000000000001e-02       1.0131209028035747e-08       1.1487333328477969e-10       2.9463763064598961e-10       9.8739647481609367e-09
   8.0000000000000002e-02       1.0116531936144132e-08       1.9213471720284626e-10       2.9270159628575275e-10       9.8746640813313768e-09
   1.2000000000000000e-01       1.0115814642483338e-08       2.7766772611840380e-10       2.9897889733423956e-10       9.8766648449227104e-09
   1.6000000000000000e-01       1.0119079435698409e-08       3.7347484990228288e-10       2.9749974341736858e-10       9.8800194650417420e-09
   2.0000000000000001e-01       1.0122019581134812e-08       4.6362231328183650e-10       2.9699789077324158e-10       9.8828023629955506e-09
   2.4000000000000002e-01       1.0127415459958822e-08       5.4276340470136894e-10       2.9872835519679286e-10       9.8876589091457549e-09
   2.8000000000000003e-01       1.0129254412483960e-08       6.1967966091120780e-10       2.9775364051033343e-10       9.8905106840265801e-09
   3.2000000000000001e-01       1.0133511188014182e-08       7.0038494121384247e-10       2.9963074458752389e-10       9.8913949010224407e-09
   3.5999999999999999e-01       1.0139137428271994e-08       7.8465846745586134e-10       2.9941272103291565e-10       9.8953050058940737e-09
   3.9999999999999997e-01       1.0146305244033997e-08       8.7275868833235772e-10       3.0413616331201349e-10       9.9000299141118689e-09
   4.3999999999999995e-01       1.0153544805403256e-08       9.5879867759971434e-10       3.0579984855628913e-10       9.9039142200497642e-09
   4.7999999999999993e-01       1.0160387682470596e-08       1.0421735758061605e-09       3.0489221353515967e-10       9.9075259732273958e-09
   5.1999999999999991e-01       1.0168423257570865e-08       1.1218972011982064e-09       3.0562936773502624e-10       9.9121912039655711e-09
   5.5999999999999994e-01       1.0174600689714214e-08       1.2035248310389389e-09       3.0341552675980751e-10       9.9147028209254834e-09
   5.9999999999999998e-01       1.0183896797118414e-08       1.2874557848509530e-09       3.0579815040336361e-10       9.9199747978709884e-09
   6.4000000000000001e-01       1.0190864263849355e-08       1.3717548597628110e-09       3.0891479532335812e-10       9.9228322121423464e-09
   6.8000000000000005e-01       1.0199830164361864e-08       1.4555649055087712e-09       3.0930481900852004e-10       9.9284239995888523e-09
   7.2000000000000008e-01       1.0208510517583478e-08       1.5373917500248720e-09       3.1001803573287232e-10       9.9335444108861040e-09
   7.6000000000000012e-01       1.0218256448716824e-08       1.6165139734033853e-09       3.1372714315684820e-10       9.9381073136757511e-09
   8.0000000000000016e-01       1.0225026891979926e-08       1.6920951287792748e-09       3.1455718299831760e-10       9.9427484127835529e-09
   8.4000000000000019e-01       1.0232687710563705e-08       1.7622383634143723e-09       3.1459747026382288e-10       9.9459553654498545e-09
   8.8000000000000023e-01       1.0239101783562260e-08       1.8283020573819358e-09       3.1495525751168970e-10       9.9513345771725183e-09
   9.2000000000000026e-01       1.0249135310478401e-08       1.8912682821695670e-09       3.1766701231198880e-10       9.9565905174457747e-09
   9.6000000000000030e-01       1.0256791188661754e-08       1.9523050590099423e-09       3.2503149057890688e-10       9.9614295852593622e-09
   1.0000000000000002e+00       1.0263117861689587e-08       2.0118067495964249e-09       3.2282968741060154e-10       9.9659811479878314e-09
   1.0400000000000003e+00       1.0266169298788631e-08       2.0690376500026571e-09       3.2505543254931349e-10       9.9686937469895760e-09
   1.0800000000000003e+00       1.0278409754033900e-08       2.1226259756195017e-09       3.2515113457579867e-10       9.9731096841849383e-09
   1.1200000000000003e+00       1.0282725127792703e-08       2.1723386815300838e-09       3.2337334820922224e-10       9.9764920823928576e-09
   1.1600000000000004e+00       1.0286984697293137e-08       2.2187080175217693e-09       3.2851906712766073e-10       9.9772857101876911e-09
   1.2000000000000004e+00       1.0295435625558945e-08       2.2621021701125266e-09       3.3017958648672894e-10       9.9851635839343813e-09
   1.2400000000000004e+00       1.0302159378810695e-08       2.3047536642932259e-09       3.3078362631100324e-10       9.9877842083148813e-09
   1.2800000000000005e+00       1.0313451757016580e-08       2.3665626142566094e-09       3.3283632114967880e-10       9.9931024089154355e-09
   1.3200000000000005e+00       1.0316646540958600e-08       2.4253030407289808e-09       3.3362182381591612e-10       9.9958927295114480e-09
   1.3600000000000005e+00       1.0320496181312425e-08       2.4797503114088997e-09       3.4084839111250357e-10       9.9996206370693067e-09
   1.4000000000000006e+00       1.0326931218545399e-08       2.5289954705466139e-09       3.4107384078252510e-10       1.0004556282225758e-08
   1.4400000000000006e+00       1.0331619086909814e-08       2.5935053052802895e-09       3.4032988611094741e-10       1.0004984093475112e-08
   1.4800000000000006e+00       1.0340260960206232e-08       2.6569259330419858e-09       3.3912720048924562e-10       1.0010712485451010e-08
   1.5200000000000007e+00       1.0347116908784025e-08       2.7188053869643964e-09       3.4382887369971674e-10       1.0015254746637107e-08
   1.5600000000000007e+00       1.0356872493543058e-08       2.7782607651284949e-09       3.4403531355016058e-10       1.0018597911366634e-08
   1.6000000000000008e+00       1.0362130565989816e-08       2.8355577682906448e-09       3.4614513708380867e-10       1.0023302649795706e-08
   1.6400000000000008e+00       1.0367908202331952e-08       2.8905438185331932e-09       3.4869806328110329e-10       1.0025966130914394e-08
   1.6800000000000008e+00       1.0371328876344093e-08       2.9436227753236049e-09       3.4952013627870349e-10       1.0030162800972801e-08
   1.7200000000000009e+00       1.0378489554801474e-08       2.9967947376821307e-09       3.5448256987939859e-10       1.0032773790714474e-08
   1.7600000000000009e+00       1.0382141385769976e-08       3.0497824945744700e-09       3.6493727224117951e-10       1.0035721432519716e-08
   1.8000000000000009e+00       1.0386038757920735e-08       3.1005396015092721e-09       3.6140577977627387e-10       1.0041714249039417e-08
   1.8400000000000010e+00       1.0393822420105477e-08       3.1445289821258754e-09       3.5701908511341833e-10       1.0044912777816646e-08
   1.8800000000000010e+00       1.0397247317980713e-08       3.1802711727280800e-09       3.6128698181817384e-10       1.0048843295838214e-08
   1.9200000000000010e+00       1.0407331862816028e-08       3.2066178664607453e-09       3.6797414464433765e-10       1.0055654652004509e-08
   1.9600000000000011e+00       1.0409644063813076e-08       3.2230219863076025e-09       3.6911556767001629e-10       1.0054288927470751e-08
   2.0000000000000009e+00       1.0417555633829565e-08       3.2330438712438438e-09       3.6633062265025674e-10       1.0057997288314592e-08
   2.0400000000000009e+00       1.0416089533417295e-08       3.2400689833737103e-09       3.6598947519920953e-10       1.0059354193478303e-08
   2.0800000000000010e+00       1.0421771377388471e-08       3.2474999649921450e-09       3.6856877639587920e-10       1.0061570136488152e-08
   2.1200000000000010e+00       1.0431489252712719e-08       3.2573733346779666e-09       3.7585957678804721e-10       1.0069075568590121e-08
   2.1600000000000010e+00       1.0429581371268277e-08       3.2687091004230840e-09       3.7859503316452936e-10       1.0068326683361629e-08
   2.2000000000000011e+00       1.0440982524771083e-08       3.2817460747893867e-09       3.7940553199961631e-10       1.0071981130141710e-08
   2.2400000000000011e+00       1.0440788897318035e-08       3.2983415809406508e-09       3.7354417243235561e-10       1.0075288786803497e-08
   2.2800000000000011e+00       1.0449707686872695e-08       3.3175421092868514e-09       3.8099472026251045e-10       1.0078343757747745e-08
   2.3200000000000012e+00       1.0455234869553203e-08       3.3362050654366801e-09       3.7981870652075828e-10       1.0081081494838779e-08
   2.3600000000000012e+00       1.0460050888748660e-08       3.3518174306653903e-09       3.8952112387406735e-10       1.0085167688693820e-08
   2.4000000000000012e+00       1.0466627845259802e-08       3.3637290830936720e-09       3.9029515571548829e-10       1.0088280565520188e-08
   2.4400000000000013e+00       1.0468560155038538e-08       3.3709884407466478e-09       3.8406401537635680e-10       1.0089574636876992e-08
   2.4800000000000013e+00       1.0476029386720318e-08       3.3705307431217585e-09       3.9029830821300513e-10       1.0098345058440351e-08
   2.5200000000000014e+00       1.0480746879437890e-08       3.3807510479809045e-09       3.8557319792984153e-10       1.0096558328459970e-08
   2.5600000000000014e+00       1.0489397697561377e-08       3.4368210880425154e-09       3.9553321185576281e-10       1.0103173530590039e-08
   2.6000000000000014e+00       1.0490675176863949e-08       3.4907969902694537e-09       3.9572474309817115e-10       1.0103969099671243e-08
   2.6400000000000015e+00       1.0495426679078770e-08       3.5431970400348644e-09       3.8870988713892435e-10       1.0103854104188305e-08
   2.6800000000000015e+00       1.0498865508156956e-08       3.5949395666345610e-09       4.0247240390076203e-10       1.0109203881365859e-08
   2.7200000000000015e+00       1.0514754096051153e-08       3.6464410523166686e-09       4.0075309529099668e-10       1.0119470570827094e-08
   2.7600000000000016e+00       1.0518511788556674e-08       3.6959299846317039e-09       4.0415271299112818e-10       1.0120615511137616e-08
   2.8000000000000016e+00       1.0519911613088849e-08       3.7436552037665251e-09       4.0736092742594497e-10       1.0122034697345985e-08
   2.8400000000000016e+00       1.0525057515313034e-08       3.7904404866496244e-09       4.1681905590503898e-10       1.0126573130071713e-08
   2.8800000000000017e+00       1.0534200120520678e-08       3.8358226927011735e-09       4.1366149684421385e-10       1.0131463537149898e-08
   2.9200000000000017e+00       1.0538467848566176e-08       3.8796462251626923e-09       4.0849352780292362e-10       1.0133264394825838e-08
   2.9600000000000017e+00       1.0543743458743873e-08       3.9222278088080542e-09       4.1629412093282845e-10       1.0138576523035795e-08
   3.0000000000000018e+00       1.0550851376213777e-08       3.9635366844647634e-09       4.1666668700726464e-10       1.0141770074176712e-08
   3.0400000000000018e+00       1.0553554140637067e-08       4.0032292492945314e-09       4.1509341767287158e-10       1.0145683857845775e-08
   3.0800000000000018e+00       1.0561913498490985e-08       4.0420175527360865e-09       4.2096658537262039e-10       1.0150721343583187e-08
   3.1200000000000019e+00       1.0567561302063590e-08       4.0791473701889132e-09       4.2512989058758194e-10       1.0154219587083052e-08
   3.1600000000000019e+00       1.0571353712944767e-08       4.1132461778440145e-09       4.2405346565367139e-10       1.0155456089726710e-08
   3.2000000000000020e+00       1.0584864375638322e-08       4.1437873329304818e-09       4.2229981875628794e-10       1.0164134500512697e-08
   3.2400000000000020e+00       1.0593929877599975e-08       4.1729106487034697e-09       4.3142395352882509e-10       1.0169543132530682e-08
   3.2800000000000020e+00       1.0590818068541375e-08       4.2010086517773350e-09       4.2382686313350714e-10       1.0168372806793922e-08
   3.3200000000000021e+00       1.0598801250371192e-08       4.2267472865121725e-09       4.2380513568355357e-10       1.0173471138582077e-08
   3.3600000000000021e+00       1.0609820309572393e-08       4.2501838792680504e-09       4.3763469796546756e-10       1.0182836884482585e-08
   3.4000000000000021e+00       1.0616327608840788e-08       4.2785944302997801e-09       4.3958649872895287e-10       1.0184526752218835e-08
   3.4400000000000022e+00       1.0623165268572255e-08       4.3236321567947070e-09       4.4190447448580408e-10       1.0194514936886805e-08
   3.4800000000000022e+00       1.0624689594485195e-08       4.3631250223932252e-09       4.4365814672263610e-10       1.0195418358377860e-08
   3.5200000000000022e+00       1.0630150886699775e-08       4.3973791265993216e-09       4.3564684494301666e-10       1.0196545255028755e-08
   3.5600000000000023e+00       1.0643628348019873e-08       4.4271817708569933e-09       4.5063232152257390e-10       1.0207167568241195e-08
   3.6000000000000023e+00       1.0648903681838413e-08       4.4528615204362993e-09       4.4692192931522934e-10       1.0207824466049708e-08
   3.6400000000000023e+00       1.0654217535919721e-08       4.4730373442046362e-09       4.5138532498355538e-10       1.0214391000171998e-08
   3.6800000000000024e+00       1.0654574261966545e-08       4.4882287956344240e-09       4.4998250413729723e-10       1.0213719696092824e-08
   3.7200000000000024e+00       1.0663821694633828e-08       4.5008881687325596e-09       4.4937513293887508e-10       1.0219477018470844e-08
   3.7600000000000025e+00       1.0676028165982836e-08       4.5123874672290393e-09       4.5164066468987140e-10       1.0228096038634564e-08
   3.8000000000000025e+00       1.0680234781176603e-08       4.5224669045896892e-09       4.5247124332353243e-10       1.0229611015132647e-08
   3.8400000000000025e+00       1.0680859451168727e-08       4.5328519446475524e-09       4.5437972148722864e-10       1.0236078473988826e-08
   3.8800000000000026e+00       1.0692777875243585e-08       4.5437327633203095e-09       4.6083277647922890e-10       1.0242377848964276e-08
   3.9200000000000026e+00       1.0704140229166568e-08       4.5550598644966870e-09       4.8358215004558133e-10       1.0247912293312765e-08
   3.9600000000000026e+00       1.0711788778259865e-08       4.5679721092819063e-09       4.7770252553374107e-10       1.0255638459646652e-08
   4.0000000000000027e+00       1.0712405289199735e-08       4.5809287705570721e-09       4.7551606653401759e-10       1.0258832484955539e-08
   4.0400000000000027e+00       1.0722321789654819e-08       4.5925830414478909e-09       4.6766497533384198e-10       1.0264154586083002e-08
   4.0800000000000027e+00       1.0728791944759027e-08       4.6032570550949768e-09       4.7485149881054657e-10       1.0269148145678411e-08
   4.1200000000000028e+00       1.0734723854845070e-08       4.6126216780074817e-09       4.7187865460109870e-10       1.0274826724266272e-08
   4.1600000000000028e+00       1.0744169930448487e-08       4.6191625654193915e-09       4.7778401481268296e-10       1.0278861240024250e-08
   4.2000000000000028e+00       1.0752374309937681e-08       4.6223276984765568e-09       4.8958980599539060e-10       1.0286722388615802e-08
   4.2400000000000029e+00       1.0760630658237662e-08       4.6210001410592609e-09       4.9523665276562948e-10       1.0292712331196481e-08
   4.2800000000000029e+00       1.0769279264946678e-08       4.6150526081001162e-09       4.8779590593775426e-10       1.0295027736346951e-08
   4.3200000000000029e+00       1.0774897116414313e-08       4.6364063968256272e-09       4.9549945502935369e-10       1.0301921918925500e-08
   4.3600000000000030e+00       1.0776695816633338e-08       4.6853081654257629e-09       5.0938447093506421e-10       1.0304561799531302e-08
   4.4000000000000030e+00       1.0790580818698720e-08       4.7326808046996102e-09       5.0867794278734614e-10       1.0313340634014584e-08
   4.4400000000000031e+00       1.0797477066581626e-08       4.7791265817443546e-09       5.0573719866039856e-10       1.0319348005031483e-08
   4.4800000000000031e+00       1.0803701906897182e-08       4.8262228106040977e-09       5.0928891234059224e-10       1.0323969037988424e-08
   4.5200000000000031e+00       1.0807805661544040e-08       4.8742474077087788e-09       5.1773913514921137e-10       1.0325109851164296e-08
   4.5600000000000032e+00       1.0811906736119299e-08       4.9210704240548804e-09       5.1569177386480220e-10       1.0330760421752036e-08
   4.6000000000000032e+00       1.0818302419788606e-08       4.9646178574821356e-09       5.1473294911060222e-10       1.0334532188787834e-08
   4.6400000000000032e+00       1.0826051220752972e-08       5.0047814427481562e-09       5.2065078228886409e-10       1.0342977214249541e-08
   4.6800000000000033e+00       1.0837994948855455e-08       5.0427748246682185e-09       5.4008778874586197e-10       1.0354664806710709e-08
   4.7200000000000033e+00       1.0849893196666899e-08       5.0781864784574846e-09       5.3671468784716423e-10       1.0361258180731558e-08
   4.7600000000000033e+00       1.0848428173409728e-08       5.1110968527181731e-09       5.1307623081522528e-10       1.0360266495865227e-08
   4.8000000000000034e+00       1.0852913334745829e-08       5.1411571338959234e-09       5.3298011547960020e-10       1.0363146819828593e-08
   4.8400000000000034e+00       1.0866797152549028e-08       5.1695935957421801e-09       5.3086036968706430e-10       1.0373500496498212e-08
   4.8800000000000034e+00       1.0873347089932485e-08       5.1960403869087645e-09       5.3177131473429706e-10       1.0376619393388868e-08
   4.9200000000000035e+00       1.0882941152734910e-08       5.2211701593238596e-09       5.4959130657680155e-10       1.0387204462860240e-08
   4.9600000000000035e+00       1.0890652400307249e-08       5.2454652162751783e-09       5.5916085746683978e-10       1.0397373430602158e-08
   5.0000000000000036e+00       1.0900522525121983e-08       5.2707616825444499e-09       5.4631899936225421e-10       1.0401048300977425e-08
   5.0400000000000036e+00       1.0909550960824078e-08       5.2975575116359266e-09       5.5004959149807901e-10       1.0409734272909289e-08
   5.0800000000000036e+00       1.0914769348535848e-08       5.3253237937632678e-09       5.5770428827237387e-10       1.0412828767827341e-08
   5.1200000000000037e+00       1.0924704476006098e-08       5.3536010460055611e-09       5.6245930587705903e-10       1.0419407619654868e-08
   5.1600000000000037e+00       1.0925209212822536e-08       5.3803343370778960e-09       5.6236895092124394e-10       1.0424696977188222e-08
   5.2000000000000037e+00       1.0936279807751590e-08       5.4058596675665953e-09       5.7081378771970836e-10       1.0432330839063637e-08
   5.2400000000000038e+00       1.0948475115461067e-08       5.4313843703065297e-09       5.8011095095971570e-10       1.0443546421432885e-08
   5.2800000000000038e+00       1.0947709734664016e-08       5.4563179010002009e-09       5.7701564968752249e-10       1.0446124888432051e-08
   5.3200000000000038e+00       1.0956001172172710e-08       5.4811900676372573e-09       5.7130374634278464e-10       1.0451519172651011e-08
   5.3600000000000039e+00       1.0977745575013247e-08       5.5053366423796260e-09       5.9666688738756941e-10       1.0463592092444583e-08
   5.4000000000000039e+00       1.0980380800662061e-08       5.5276870058411750e-09       5.7688890146545098e-10       1.0467356405757976e-08
   5.4400000000000039e+00       1.0992441933622436e-08       5.5476454920149292e-09       5.8905789280654114e-10       1.0475281202210233e-08
   5.4800000000000040e+00       1.1004032607470640e-08       5.5638901480858883e-09       5.9449159338194193e-10       1.0484626748784728e-08
   5.5200000000000040e+00       1.1013980566444354e-08       5.5771676362985941e-09       6.0784180902255897e-10       1.0494404226655772e-08
   5.5600000000000041e+00       1.1016082543452030e-08       5.5880206523968875e-09       6.1172367015508349e-10       1.0500269602714358e-08
   5.6000000000000041e+00       1.1033204922451850e-08       5.5940683816567205e-09       6.1947637740172604e-10       1.0510206916387149e-08
   5.6400000000000041e+00       1.1046308017682816e-08       5.5950883413818151e-09       6.1877218540510234e-10       1.0523089046381027e-08
   5.6800000000000042e+00       1.1050887101761117e-08       5.5919712423661111e-09       6.1402919226731561e-10       1.0529206271195697e-08
   5.7200000000000042e+00       1.1059520015519639e-08       5.5861294175065558e-09       6.2075764241433224e-10       1.0533251566032314e-08
   5.7600000000000042e+00       1.1069576028380558e-08       5.5980768783147981e-09       6.2917831656345039e-10       1.0543127551051329e-08
   5.8000000000000043e+00       1.1079889665925167e-08       5.6126701970660221e-09       6.2379405477303027e-10       1.0554859063057294e-08
   5.8400000000000043e+00       1.1087199978203868e-08       5.6257007773134020e-09       6.2990799665302741e-10       1.0561945240456861e-08
   5.8800000000000043e+00       1.1101101281268246e-08       5.6388491686157617e-09       6.3532215958515987e-10       1.0572818218360243e-08
   5.9200000000000044e+00       1.1109648936370333e-08       5.6536110824636641e-09       6.3438977082598154e-10       1.0579184299193435e-08
   5.9600000000000044e+00       1.1118969981609562e-08       5.6707052081892860e-09       6.4337661544004574e-10       1.0589708763380227e-08
   6.0000000000000044e+00       1.1134253117437576e-08       5.6892781560469250e-09       6.4544838713844130e-10       1.0599979854033414e-08
   6.0400000000000045e+00       1.1151156387458811e-08       5.7067918236283373e-09       6.6186898169847644e-10       1.0617919125581226e-08
   6.0800000000000045e+00       1.1158090824034311e-08       5.7242285816463252e-09       6.6255483580249422e-10       1.0628477596751628e-08
   6.1200000000000045e+00       1.1167806800546549e-08       5.7427652542069316e-09       6.5367199935003321e-10       1.0636219221502873e-08
   6.1600000000000046e+00       1.1173276878592485e-08       5.7635587467860347e-09       6.6424380294295895e-10       1.0643962713132510e-08
   6.2000000000000046e+00       1.1178894747664537e-08       5.7883041157293229e-09       6.6703840271776002e-10       1.0645061885512129e-08
   6.2400000000000047e+00       1.1203243045348322e-08       5.8145300894523928e-09       6.7783421554877507e-10       1.0665625156134902e-08
   6.2800000000000047e+00       1.1214498620680467e-08       5.8402402204634691e-09       6.8198512228725233e-10       1.0678414223652814e-08
   6.3200000000000047e+00       1.1225911157537488e-08       5.8632959402074183e-09       6.8148385639944641e-10       1.0685567713111218e-08
   6.3600000000000048e+00       1.1236363211525040e-08       5.8836974170557539e-09       6.8681768117520674e-10       1.0696001784977943e-08
   6.4000000000000048e+00       1.1249843613326576e-08       5.9026011789382431e-09       7.0112951347946962e-10       1.0706361810845153e-08
   6.4400000000000048e+00       1.1261725730159368e-08       5.9215121581063642e-09       6.9398123084472358e-10       1.0716426983027310e-08
   6.4800000000000049e+00       1.1277347697726758e-08       5.9418057375804361e-09       6.9674824859314523e-10       1.0729001387043495e-08
   6.5200000000000049e+00       1.1289016995649701e-08       5.9624190485609352e-09       7.0356496986900738e-10       1.0741171338546415e-08
   6.5600000000000049e+00       1.1296576286825130e-08       5.9830446226823874e-09       7.2312490870800989e-10       1.0751438970516493e-08
   6.6000000000000050e+00       1.1311278369455949e-08       6.0040071279689768e-09       7.2921873169299337e-10       1.0766164859105370e-08
   6.6400000000000050e+00       1.1332480687936717e-08       6.0243587141516260e-09       7.2561338443934683e-10       1.0778848314385124e-08
   6.6800000000000050e+00       1.1333923076256921e-08       6.0461087684348523e-09       7.3476364312369025e-10       1.0786457546091481e-08
   6.7200000000000051e+00       1.1349438558144418e-08       6.0709605653644457e-09       7.3961432515245241e-10       1.0799789715000652e-08
   6.7600000000000051e+00       1.1365257094822895e-08       6.0980585784461199e-09       7.3974406582328768e-10       1.0814688238322826e-08
   6.8000000000000052e+00       1.1375612501773263e-08       6.1273764416920768e-09       7.4289801328642126e-10       1.0825476930246752e-08
   6.8400000000000052e+00       1.1386294748838849e-08       6.1570147602441768e-09       7.5373061661295100e-10       1.0831366874696054e-08
   6.8800000000000052e+00       1.1403787844366356e-08       6.1867461004696628e-09       7.6495984192307635e-10       1.0847880377010390e-08
   6.9200000000000053e+00       1.1418881902382589e-08       6.2176798203451055e-09       7.6577464339450669e-10       1.0861060838480422e-08
   6.9600000000000053e+00       1.1428924140342340e-08       6.2487262245163816e-09       7.7341212860232553e-10       1.0870481697191434e-08
   7.0000000000000053e+00       1.1438782226587568e-08       6.2789918376587831e-09       7.7621790737313859e-10       1.0883764907832766e-08
   7.0400000000000054e+00       1.1453549056020087e-08       6.3101468640985710e-09       7.7446032492089313e-10       1.0902268191043793e-08
   7.0800000000000054e+00       1.1469389657635275e-08       6.3444354531200246e-09       7.8085277684125152e-10       1.0909131795357595e-08
   7.1200000000000054e+00       1.1482255527973368e-08       6.3826960357499204e-09       7.9021173333512756e-10       1.0917695474451178e-08
   7.1600000000000055e+00       1.1503766903181815e-08       6.4238212281527417e-09       8.0529504823270988e-10       1.0941925518114034e-08
   7.2000000000000055e+00       1.1510773115326290e-08       6.4659858054449869e-09       8.0619587111039286e-10       1.0951465394352945e-08
   7.2400000000000055e+00       1.1527898010676554e-08       6.5080173953363657e-09       8.1635968364356711e-10       1.0965137042230148e-08
   7.2800000000000056e+00       1.1538802192431253e-08       6.5507802338179754e-09       8.1456708345383509e-10       1.0975995484952505e-08
   7.3200000000000056e+00       1.1570186454855806e-08       6.5948812091266698e-09       8.0038996896466780e-10       1.1000283393370720e-08
   7.3600000000000056e+00       1.1577244288450807e-08       6.6413595720272756e-09       8.1553203066781002e-10       1.1010227990490922e-08
   7.4000000000000057e+00       1.1593263842558907e-08       6.6909346442959238e-09       8.2668133112654701e-10       1.1026256818157372e-08
   7.4400000000000057e+00       1.1625940160202278e-08       6.7439671471360403e-09       8.3747136459436829e-10       1.1049088577734101e-08
   7.4800000000000058e+00       1.1622169400280139e-08       6.8204952913346659e-09       8.5396876811631980e-10       1.1051955324392101e-08
   7.5200000000000058e+00       1.1647755253012929e-08       6.9060220137837708e-09       8.6081849704198917e-10       1.1076376894285610e-08
   7.5600000000000058e+00       1.1662115905324937e-08       6.9948054183205020e-09       8.6628747416698129e-10       1.1094964728751000e-08
   7.6000000000000059e+00       1.1670792831988299e-08       7.0840953247007849e-09       8.6951608822495826e-10       1.1103619644829000e-08
   7.6400000000000059e+00       1.1687919141889537e-08       7.1725664471270850e-09       8.7185058574241731e-10       1.1111840417695126e-08
   7.6800000000000059e+00       1.1712509963933827e-08       7.2608101350093378e-09       8.6682678821950496e-10       1.1131210202118841e-08
   7.7200000000000060e+00       1.1714719321526806e-08       7.3474189027310566e-09       8.7199520497008122e-10       1.1137457974350409e-08
   7.7600000000000060e+00       1.1746134949140277e-08       7.4307116634054350e-09       8.8279567152212000e-10       1.1159441662513789e-08
   7.8000000000000060e+00       1.1760471950257413e-08       7.5127795147976094e-09       8.9462101513791513e-10       1.1179418494364501e-08
   7.8400000000000061e+00       1.1774944130530881e-08       7.5945811865847948e-09       8.9530513137776103e-10       1.1190503704875970e-08
   7.8800000000000061e+00       1.1794864722227250e-08       7.6759644263202954e-09       8.9887814914929833e-10       1.1213415114601487e-08
   7.9200000000000061e+00       1.1814857027398708e-08       7.7584258888550755e-09       9.0746274367721755e-10       1.1226601861118935e-08
   7.9600000000000062e+00       1.1830980154837756e-08       7.8411138770719981e-09       9.1445727963657142e-10       1.1243691592426103e-08
   8.0000000000000053e+00       1.1848124757038758e-08       7.9230060125024639e-09       9.2118088629894822e-10       1.1263530670846569e-08
   8.0400000000000045e+00       1.1870742699675722e-08       8.0065040888600883e-09       9.3652171947316329e-10       1.1279191967554312e-08
   8.0800000000000036e+00       1.1884925714314602e-08       8.0918323265715229e-09       9.4274930489914578e-10       1.1299070648273318e-08
   8.1200000000000028e+00       1.1904079755272429e-08       8.1772939155552493e-09       9.4544870408416258e-10       1.1311232687208735e-08
   8.1600000000000019e+00       1.1912269616262074e-08       8.2618577394637224e-09       9.5186446734985737e-10       1.1320577979417474e-08
   8.2000000000000011e+00       1.1932838105268596e-08       8.3479445278909787e-09       9.4577149015879340e-10       1.1340623834068145e-08
   8.2400000000000002e+00       1.1950374109207709e-08       8.4344188622177339e-09       9.6192365062876195e-10       1.1357857941695204e-08
   8.2799999999999994e+00       1.1964702317356358e-08       8.5222573330373929e-09       9.6805989394054057e-10       1.1373277567933762e-08
   8.3199999999999985e+00       1.1993120345327910e-08       8.6107509894866272e-09       9.8309235883317606e-10       1.1395952122228952e-08
   8.3599999999999977e+00       1.2015767529974546e-08       8.6977560239189046e-09       9.9592150090699348e-10       1.1419728345678078e-08
   8.3999999999999968e+00       1.2023278627492490e-08       8.7828584652769741e-09       9.9911062104953291e-10       1.1428315772332916e-08
   8.4399999999999959e+00       1.2045653945718530e-08       8.8666132716592587e-09       9.9324484118956144e-10       1.1444576803293539e-08
   8.4799999999999951e+00       1.2070746746548705e-08       8.9502976361769174e-09       1.0154089545687809e-09       1.1471895822106069e-08
   8.5199999999999942e+00       1.2096138189859392e-08       9.0344142948536162e-09       1.0155512752569846e-09       1.1495205419469933e-08
   8.5599999999999934e+00       1.2115785265610987e-08       9.1198259850818083e-09       1.0068651328439113e-09       1.1509521877948970e-08
   8.5999999999999925e+00       1.2123810145454260e-08       9.2046983394864891e-09       1.0164730530159527e-09       1.1520971434162412e-08
   8.6399999999999917e+00       1.2149177542494841e-08       9.2884030913529745e-09       1.0408193827581821e-09       1.1544544278187666e-08
   8.6799999999999908e+00       1.2171700921571845e-08       9.3709560117354736e-09       1.0396274071284862e-09       1.1564027910917235e-08
   8.7199999999999900e+00       1.2179487649127576e-08       9.4517842328751618e-09       1.0450655558314451e-09       1.1574139230674323e-08
   8.7599999999999891e+00       1.2198470911684959e-08       9.5304247164199567e-09       1.0546091401308805e-09       1.1591607862288056e-08
   8.7999999999999883e+00       1.2215839639535686e-08       9.6064263549848099e-09       1.0609901925153434e-09       1.1608581192796741e-08
   8.8399999999999874e+00       1.2240873420869035e-08       9.6796049063496727e-09       1.0716121320989486e-09       1.1632929489092404e-08
   8.8799999999999866e+00       1.2259581180896456e-08       9.7509533834673917e-09       1.0730193794403459e-09       1.1649721878947867e-08
   8.9199999999999857e+00       1.2282973465119125e-08       9.8219234611038291e-09       1.0874776225659368e-09       1.1669505830465786e-08
   8.9599999999999849e+00       1.2305792599898144e-08       9.8934862394540229e-09       1.0843453563925953e-09       1.1691535937329881e-08
   8.9999999999999840e+00       1.2315322754201666e-08       9.9654146155042962e-09       1.1038802996004004e-09       1.1707849641611406e-08
   9.0399999999999832e+00       1.2328630079724406e-08       1.0036722091047151e-08       1.1052007542722273e-09       1.1725620581931522e-08
   9.0799999999999823e+00       1.2353042194482146e-08       1.0105028848239786e-08       1.1077003558987322e-09       1.1744224070020880e-08
   9.1199999999999815e+00       1.2386271386958842e-08       1.0168922223235196e-08       1.1245288334000682e-09       1.1772745757675751e-08
   9.1599999999999806e+00       1.2416528170256304e-08       1.0229921442408362e-08       1.1341194279977493e-09       1.1805475741773628e-08
   9.1999999999999797e+00       1.2425349362902691e-08       1.0289205165861903e-08       1.1459749281919612e-09       1.1823603070733600e-08
   9.2399999999999789e+00       1.2455740595100736e-08       1.0348121962916421e-08       1.1327424272524661e-09       1.1846744683235606e-08
   9.2799999999999780e+00       1.2480476149669072e-08       1.0406955304312065e-08       1.1435058670825068e-09       1.1866159113431674e-08
   9.3199999999999772e+00       1.2497770501153146e-08       1.0462245191953305e-08       1.1445069864072858e-09       1.1891370030922494e-08
   9.3599999999999763e+00       1.2518673936352083e-08       1.0512759992725531e-08       1.1563499808732347e-09       1.1911146146773851e-08
   9.3999999999999755e+00       1.2549216672543602e-08       1.0562812442729531e-08       1.1833705490570331e-09       1.1942219691981211e-08
   9.4399999999999746e+00       1.2572417602960886e-08       1.0614141225321918e-08       1.1793093145718806e-09       1.1961490552206779e-08
   9.4799999999999738e+00       1.2607688264468640e-08       1.0665121935351842e-08       1.1809634970574360e-09       1.1993923141565493e-08
   9.5199999999999729e+00       1.2640878686424479e-08       1.0716179194999980e-08       1.1862527915739371e-09       1.2024542927497634e-08
   9.5599999999999721e+00       1.2654493296859315e-08       1.0768100080222249e-08       1.1975818040624234e-09       1.2047267951970373e-08
   9.5999999999999712e+00       1.2679669505057259e-08       1.0820274254223264e-08       1.2071989964143631e-09       1.2072840485476492e-08
   9.6399999999999704e+00       1.2724115067854033e-08       1.0867655232917749e-08       1.2310458531936020e-09       1.2107253898085062e-08
   9.6799999999999695e+00       1.2744362624690846e-08       1.0905962944028576e-08       1.2318457671007773e-09       1.2135823611466947e-08
   9.7199999999999687e+00       1.2783877204462976e-08       1.0932728085257255e-08       1.2346361510343827e-09       1.2166984287201927e-08
   9.7599999999999678e+00       1.2812076428338940e-08       1.0942977406606561e-08       1.2607652251951076e-09       1.2198475018190117e-08
   9.7999999999999670e+00       1.2841879786165816e-08       1.0929953135218390e-08       1.2529553846861373e-09       1.2224532661131349e-08
   9.8399999999999661e+00       1.2864073570936618e-08       1.0896179563339544e-08       1.2475635251085260e-09       1.2252640217708473e-08
   9.8799999999999653e+00       1.2894522294294043e-08       1.0857580178501590e-08       1.2708689547221661e-09       1.2284633190508545e-08
   9.9199999999999644e+00       1.2931602718055444e-08       1.0848385220248989e-08       1.2745143358880333e-09       1.2321585776459617e-08
   9.9599999999999635e+00       1.2972511507239354e-08       1.0896361309039913e-08       1.2821387120386194e-09       1.2360264287146408e-08
   9.9999999999999627e+00       1.2996108789902587e-08       1.0949077210143960e-08       1.3013484535908874e-09       1.2387382576766938e-08
   1.0000000000000000e+01       1.2996108789902587e-08       1.0949077947416892e-08       1.3013484700953008e-09       1.2387382618041646e-08


==> hdg8c-schroeder.dat <==
time L2Velocity             H1Velocity              Div
0	7.639867851361142e-08	3.264169850415459e-06	2.080168642235665e-06
0.25	9.808617402493423e-08	9.717604646271086e-06	1.344708336613784e-15
0.5	1.3946719701310348e-07	1.416055522345067e-05	1.3568227499151997e-15
0.75	1.9215978359565178e-07	1.764653277085794e-05	1.442604323391783e-15
1.0	2.838959029216888e-07	2.0141872457339662e-05	1.3811313022495122e-15
1.25	3.9949755938355995e-07	2.248264002243516e-05	1.276007821909329e-15
1.5	5.173227265553651e-07	2.4410993593014666e-05	1.3281684405344157e-15
1.75	6.368471173584644e-07	2.59505045413456e-05	1.3762382744717864e-15
2.0	7.660123158083098e-07	2.7321679869550856e-05	1.4424353662171018e-15
2.25	9.166235822150713e-07	2.9112750787172902e-05	1.3400683485415102e-15
2.5	1.0849107214552635e-06	3.0345046314584636e-05	1.331100452633246e-15
2.75	1.281664720768278e-06	3.21372169848931e-05	1.401667890996739e-15
3.0	1.5444688432419676e-06	3.400291776559702e-05	1.3726087051165048e-15
3.25	1.888211772883688e-06	3.7074291303821605e-05	1.345030052511845e-15
3.5	2.275185621854805e-06	4.147495886369226e-05	1.3222920084609934e-15
3.75	2.7435347750162915e-06	4.6986418211733975e-05	1.4203628971441907e-15
4.0	3.3495225073942027e-06	5.4041595759969806e-05	1.3473486895475746e-15
4.25	4.102192853369242e-06	6.160720553333468e-05	1.424337626510203e-15
4.5	5.00164932934682e-06	6.898579070320637e-05	1.3230812597955761e-15
4.75	6.107490058308247e-06	7.826516657607862e-05	1.4196553715033215e-15
5.0	7.549365247087942e-06	9.200835705850921e-05	1.391311030127121e-15
5.25	9.317960816953879e-06	0.00011115806256049095	1.425771272013829e-15
5.5	1.1232011399621471e-05	0.00013382934996033696	1.3564655385034326e-15
5.75	1.3242519809431153e-05	0.00015645468812585666	1.4426376131961044e-15
6.0	1.5628572944865383e-05	0.00017601217806703266	1.3036627013795401e-15
6.25	1.8677437009228983e-05	0.00019854409920915948	1.3795568535791906e-15
6.5	2.247789540056863e-05	0.00023401078932235283	1.3986916894337658e-15
6.75	2.7230118244979236e-05	0.00028231641158981265	1.4321098804081075e-15
7.0	3.3064652960489356e-05	0.00034331327735026324	1.3335308678012248e-15
7.25	3.9578944828960613e-05	0.0004204731534994607	1.331526453917509e-15
7.5	4.659693016984486e-05	0.0004964128020791989	1.3258727311289393e-15
7.75	5.505035779646042e-05	0.000559907255255845	1.3481426215495835e-15
8.0	6.602075963099216e-05	0.0006487350746243012	1.411308108755112e-15
8.25	7.996291116723554e-05	0.0007945582707443907	1.3014702595045567e-15
8.5	9.771267335683218e-05	0.0009729479034649762	1.3368378061154446e-15
8.75	0.00011989688904331278	0.0011980203507965584	1.3227650054506515e-15
9.0	0.00014571406508320705	0.0015013972401125269	1.3602964757036492e-15
9.25	0.0001760302145034037	0.001807120694000935	1.310491072081705e-15
9.5	0.0002148284119941332	0.002087998876759355	1.3098986735204362e-15
9.75	0.00026447363524540417	0.002533514718262348	1.382239926184961e-15
10.0	0.0003261713372427335	0.003207581785162969	1.3313091239032318e-15
10.25	0.00040493051717534987	0.003953477773134154	1.404518635522747e-15
10.5	0.0005033592660077271	0.0049004629169664094	1.3600414214970522e-15
10.75	0.0006189182395288439	0.006217213454411505	1.3261992626339078e-15
11.0	0.0007590872605587489	0.007566318961388075	1.3060000722209861e-15
11.25	0.0009403605025183893	0.008944830704391298	1.3704200754557118e-15
11.5	0.0011664390694169349	0.011147484112279756	1.4506662863136132e-15
11.75	0.0014421464090781729	0.014124887433217315	1.455031321636838e-15
12.0	0.0017935024793330177	0.017282682142952668	1.3395794180512206e-15
12.25	0.0022325208362003615	0.02149938640903794	1.3549788902272809e-15
12.5	0.0027519727536496866	0.02734182283775343	1.315068484309412e-15
12.75	0.0033929449853698787	0.03323798020253941	1.4437196428008993e-15
13.0	0.004219115916273639	0.03979688953579018	1.351923356755518e-15
13.25	0.005229565335168448	0.05032186827082203	1.3398989889378875e-15
13.5	0.006455113107118791	0.06326312290154347	1.3209143884007951e-15
13.75	0.008017097171203934	0.07676467805503664	1.3028321630615655e-15
14.0	0.009967946305196313	0.09559065109694312	1.376990789307431e-15
14.25	0.012287597420834236	0.12154194500876425	1.3584210131919855e-15
14.5	0.015170091445841787	0.14697901796194374	1.3223267828093356e-15
14.75	0.01882057591928304	0.17737489654208405	1.3943041661915644e-15
15.0	0.023146537704532358	0.22530363181652835	1.4766358777486423e-15
15.25	0.028303883300245507	0.2779980771728704	1.3773744538707741e-15
15.5	0.034671074783775034	0.3349151346089879	1.4024336772600677e-15
15.75	0.04247467140092139	0.41128959095405265	1.3821567139128412e-15
16.0	0.051494790789647554	0.5081619716603627	1.4572289914842903e-15
16.25	0.06172488049538067	0.5964188146087247	1.6313691643158476e-15
16.5	0.0726396887419978	0.7035660768014471	1.4892169429228816e-15
16.75	0.08302999902513522	0.8343563747380314	1.5173745188444923e-15
17.0	0.09258470333976285	0.9379335523001394	1.7024047636615953e-15
17.25	0.10171980019736858	1.0420476407124861	1.5130221546323844e-15
17.5	0.10961999985013364	1.080651072186204	1.7670233599708075e-15
17.75	0.11840323276137522	1.223106452559258	1.5228501389084724e-15
18.0	0.12393060949554928	1.3040083935226163	1.9873306168891868e-15
18.25	0.12905193440605953	1.3767544744976432	1.7139327877323141e-15
18.5	0.13137910102247966	1.5311740268576344	2.053071831974919e-15
18.75	0.13735135374551824	1.566705953888181	1.7763075723519838e-15
19.0	0.14800643877565395	1.7068543510412757	2.3225669698792494e-15
19.25	0.16298091641366155	1.7968511885769134	1.795405142844336e-15
19.5	0.1818217280123493	1.972078961693763	2.752458187559005e-15
19.75	0.2053037370960301	2.1775175593917635	2.144409027117812e-15
20.0	0.22965073328167926	2.454214822201756	3.5598950030399475e-15
20.25	0.27049320011494754	2.865737624391172	2.5685231476984096e-15
20.5	0.303569493419708	3.1362758448135724	3.674267445542681e-15
20.75	0.3633254157812138	3.770931688184539	5.4440583278154665e-15
21.0	0.4169450093245597	4.283599711478279	2.7589368828981487e-15
21.25	0.4998805335511627	5.045881627646331	7.75470218402866e-15
21.5	0.5926501663075935	5.828720569318248	8.679352341811328e-15
21.75	0.6606928989481637	6.517790764519704	3.423581007069409e-15
22.0	0.7244598552843629	7.212456538474705	8.403487537601665e-15
22.25	0.7723098065097542	7.823114673317761	1.0017434019968975e-14
22.5	0.8194545232504685	8.301943113316247	6.805299566032728e-15
22.75	0.866615497110024	8.924890400495356	5.085920483935339e-15
23.0	0.909725900672765	9.299398484877603	3.58100263128172e-15
23.25	0.9234566335521197	9.505094536212662	3.5859074185399096e-15
23.5	0.9080724156510457	9.449796491221553	5.3188777911085355e-15
23.75	0.8820332781494907	9.283567678220894	4.639890465451e-15
24.0	0.8749137051786009	9.447569880891603	5.156143904821993e-15
24.25	0.8789401833745006	9.56039681610514	5.107223628526472e-15
24.5	0.8837321792498365	9.521921199564192	5.673877271623992e-15
24.75	0.9054341350116036	9.890929268294785	4.8906961550737225e-15
25.0	0.942638319908629	10.028647546497899	5.104854090892582e-15
25.25	0.9718886829854957	10.650436915798421	4.744852598878562e-15
25.5	0.976219130350026	10.82358750227624	5.299695362444499e-15
25.75	0.981172063054103	10.529702036584036	5.255429397386837e-15
26.0	0.9943600193447858	11.035260454057806	5.448915481562355e-15


==> hdg8f-schroeder.dat <==
time L2Velocity             H1Velocity              Div
0	4.1998240125361187e-13	1.14320891119219e-10	8.00025698622945e-11
0.25	3.2468028642232533e-13	6.078672433167417e-11	3.075424829707999e-15
0.5	3.4469478960980024e-13	5.726782495523131e-11	3.1153246093959576e-15
0.75	3.7889687913276584e-13	5.423061545967535e-11	3.083790254504567e-15
1.0	4.2888759160382227e-13	5.233479512898256e-11	3.0888334690577663e-15
1.25	4.896829107688806e-13	5.157041828607235e-11	3.0683625378764333e-15
1.5	5.718056093135185e-13	5.1335390245829504e-11	3.1180152461415103e-15
1.75	6.416733967482417e-13	5.0478718641994764e-11	3.117302780099186e-15
2.0	7.223492983110661e-13	5.043346767168322e-11	3.1010288021431044e-15
2.25	8.086094821245715e-13	5.03366302493242e-11	3.0920571012713615e-15
2.5	9.0922718480853e-13	5.013886220574538e-11	3.0751873201943484e-15
2.75	1.066311544765887e-12	5.007709529067056e-11	3.0789238683414452e-15
3.0	1.28401124374866e-12	5.0445875232395056e-11	3.061086945575585e-15
3.25	1.5453127684669065e-12	5.075779480837037e-11	3.1063828531537555e-15
3.5	1.8304448018386904e-12	5.1345051058142185e-11	3.036310052231488e-15
3.75	2.127411558918087e-12	5.2139121881291625e-11	3.0782935535827e-15
4.0	2.4562753058625976e-12	5.3277848087938153e-11	3.0658015348299835e-15
4.25	2.8408186349218376e-12	5.4703219455299654e-11	3.123954528258212e-15
4.5	3.2931085650279167e-12	5.6630305809209265e-11	3.069586483024997e-15
4.75	3.8243837035096256e-12	5.902191253698555e-11	3.0726145455422906e-15
5.0	4.48372398664946e-12	6.228322024232472e-11	3.1179275532380798e-15
5.25	5.281106894834331e-12	6.692943319011216e-11	3.0711611236463366e-15
5.5	6.25307900686137e-12	7.313156209117855e-11	3.0673830104311606e-15
5.75	7.477257020412883e-12	8.167908706024643e-11	3.1352880460928367e-15
6.0	8.997836224136391e-12	9.28571690243007e-11	3.0913430014358816e-15
6.25	1.0869765871744165e-11	1.0712717405276546e-10	3.112132262248445e-15
6.5	1.3220044074415835e-11	1.2564959442870115e-10	3.064422908736284e-15
6.75	1.620122559720849e-11	1.4991603414394027e-10	3.079571650182748e-15
7.0	1.993059619679115e-11	1.8109610208311383e-10	3.0851777939693147e-15
7.25	2.4589382659746236e-11	2.2091207008592846e-10	3.103971918711877e-15
7.5	3.0462861372988225e-11	2.7166089093800545e-10	3.058226081415309e-15
7.75	3.78383175108664e-11	3.354988443090303e-10	3.0541212957978225e-15
8.0	4.7049756782299935e-11	4.1537116502626076e-10	3.0521018527858277e-15
8.25	5.858617420510604e-11	5.157475061907783e-10	3.1207670238746652e-15
8.5	7.304716311839323e-11	6.418109386354017e-10	3.047325970204355e-15
8.75	9.114872444556566e-11	7.999624188540593e-10	3.057171603334618e-15
9.0	1.1380652086373646e-10	9.985752759201655e-10	3.0505811926891962e-15
9.25	1.4215222921819317e-10	1.2471103615094342e-09	3.060948290037414e-15
9.5	1.7759198640684418e-10	1.5572371465647944e-09	3.091583205279167e-15
9.75	2.218922634725686e-10	1.9451099895311427e-09	3.073370904856323e-15
10.0	2.772613567892511e-10	2.4303975108287358e-09	3.0776535611310794e-15
10.25	3.4650028506041155e-10	3.0365820404727377e-09	3.083830354260837e-15
10.5	4.330868098492632e-10	3.794819657117412e-09	3.0239506515506103e-15
10.75	5.412782045146494e-10	4.743933101708874e-09	3.0429565640461037e-15
11.0	6.764776194546313e-10	5.929097851188732e-09	3.0697060682708112e-15
11.25	8.455009889529366e-10	7.408727746036892e-09	3.087974002751856e-15
11.5	1.0566752221810374e-09	9.259622784223717e-09	3.0566034063904464e-15
11.75	1.3204492423172394e-09	1.1572684430092779e-08	3.1032307317223054e-15
12.0	1.6501612937566802e-09	1.4459560191270684e-08	3.049018382756589e-15
12.25	2.0622140666222793e-09	1.8069003548229683e-08	3.041256242994822e-15
12.5	2.5768153834492752e-09	2.258314493308046e-08	3.0494722973850395e-15
12.75	3.2197531692622236e-09	2.8216577046590986e-08	3.096666261270541e-15
13.0	4.023258307500862e-09	3.5251060372404515e-08	3.132764524570874e-15
13.25	5.026706054804094e-09	4.404942680609573e-08	3.0394939837850947e-15
13.5	6.279847526088911e-09	5.5036722569393873e-08	3.1287452263157627e-15
13.75	7.845817202216832e-09	6.874608259649835e-08	3.0414157499198983e-15
14.0	9.801871006501968e-09	8.588536610750306e-08	3.0306809092187958e-15
14.25	1.2243907724052022e-08	1.0730581868207105e-07	3.076282722252645e-15
14.5	1.5294437479776794e-08	1.3402533136632766e-07	3.048980892469946e-15
14.75	1.9105396782666406e-08	1.6739481468197752e-07	3.067881596652008e-15
15.0	2.3862802367768523e-08	2.091176039513153e-07	3.105539267152566e-15
15.25	2.980290566370057e-08	2.611848098068675e-07	3.0426040011623955e-15
15.5	3.722367359207259e-08	3.261459460149182e-07	3.0643756544987403e-15
15.75	4.6488714295836324e-08	4.073514310177618e-07	3.0673036432321912e-15
16.0	5.805255959503066e-08	5.087714083608123e-07	3.1000399711464655e-15
16.25	7.249494708619395e-08	6.352381798392152e-07	3.0567837943023173e-15
16.5	9.053009626228823e-08	7.931927065568954e-07	3.0308863494474235e-15
16.75	1.1303612689999562e-07	9.90594748649777e-07	3.1052378845702143e-15
17.0	1.411321311777948e-07	1.2367918875710396e-06	3.0551050460944827e-15
17.25	1.762199592968432e-07	1.5439562944443995e-06	3.0653101913015444e-15
17.5	2.2000913408484602e-07	1.9278548601006707e-06	3.042459283127592e-15
17.75	2.7465035272810173e-07	2.406991304938235e-06	3.0695834291001336e-15
18.0	3.4287732912714055e-07	3.0043175446197095e-06	2.989833719921044e-15
18.25	4.2804051648913334e-07	3.7503771236364587e-06	3.0703422058340012e-15
18.5	5.342810306642228e-07	4.682242660251086e-06	3.027403907364434e-15
18.75	6.668843025729397e-07	5.843871065525663e-06	3.0341836895946332e-15
19.0	8.324269194272287e-07	7.293197206898156e-06	3.0713494594409708e-15
19.25	1.0389382201239197e-06	9.104043048373957e-06	3.036482219198575e-15
19.5	1.2965732685708873e-06	1.1362663951463633e-05	3.0223718642365667e-15
19.75	1.6181798007007351e-06	1.4178011041581229e-05	3.0802071039068137e-15
20.0	2.0194482974192854e-06	1.7694153786271854e-05	3.0657147370810973e-15
20.25	2.5198821902818174e-06	2.2083374146294423e-05	3.0752183333038092e-15
20.5	3.1443675022196127e-06	2.7552598819792373e-05	3.1159946425553452e-15
20.75	3.923680153380668e-06	3.437650059540491e-05	3.0301086963687365e-15
21.0	4.895491785091683e-06	4.289925979315234e-05	3.045469895440213e-15
21.25	6.107636393548987e-06	5.352317365630749e-05	3.0506036729199805e-15
21.5	7.620309312789117e-06	6.676459329207725e-05	3.050965628603903e-15
21.75	9.506881599012776e-06	8.329968267377315e-05	3.0236480262417918e-15
22.0	1.1859057190807048e-05	0.00010392795800266226	3.0769468187434966e-15
22.25	1.4793647568744422e-05	0.00012962378808644806	3.025097059490252e-15
22.5	1.8454356471884366e-05	0.00016168382118969017	3.035565484170914e-15
22.75	2.301771184587005e-05	0.00020170735233756293	3.0833877356156497e-15
23.0	2.8708437995115956e-05	0.0002515716720222506	3.025252704444892e-15
23.25	3.580777397678068e-05	0.0003137180881345479	3.083227176876535e-15
23.5	4.4658335530302034e-05	0.0003913056590901758	2.9348481675050364e-15
23.75	5.569046363025038e-05	0.00048804180572151055	3.024577132162716e-15
24.0	6.945080649219183e-05	0.0006085117271233667	3.0692716324246e-15
24.25	8.660905479734393e-05	0.0007588094841437759	3.0663232599003502e-15
24.5	0.0001079912356172006	0.0009463478245780286	3.0290365997540705e-15
24.75	0.00013465022085204566	0.001179888641684618	3.095537131102109e-15
25.0	0.0001678965924439192	0.0014709436421012766	3.0501366266066554e-15
25.25	0.00020932796318704928	0.0018342097170569163	2.99506159513098e-15
25.5	0.00026095916599490636	0.00228687163997816	2.996815611770568e-15
25.75	0.00032534097039454345	0.0028504660196423132	3.029803628929585e-15
26.0	0.00040558845453451205	0.0035535086121319327	3.037098723590508e-15


==> vm4c-schroeder.dat <==
time                      L2Vorticity               linfVorticity             L2Velocity                H1Velocity
0.0000000000000000e+00    5.3492808555155721e-04    0.0000000000000000e+00    1.0380518802699762e-05    3.2881525794730549e-04
2.5000000000000000e-01    5.3433693484428407e-04    1.2792090446556159e-04    1.1495144187125367e-05    3.2824435487715408e-04
5.0000000000000000e-01    5.3048476480563062e-04    1.7678909145768529e-04    9.0231960720818103e-06    3.2184233050356286e-04
7.5000000000000000e-01    5.3572312044377084e-04    2.7483612725376361e-04    1.1018934700424238e-05    3.3048054817312762e-04
1.0000000000000000e+00    5.4309427830812778e-04    3.0896522421830497e-04    1.2831143211103308e-05    3.4235985110368463e-04
1.2500000000000000e+00    5.3602502906245977e-04    4.4106476607197465e-04    1.4178356504548723e-05    3.3118064118297492e-04
1.5000000000000000e+00    5.6841942442828009e-04    3.7080835773739551e-04    1.7402918788901162e-05    3.8083268309545190e-04
1.7500000000000000e+00    5.6811382725705959e-04    5.0117398437266036e-04    2.0830970645258178e-05    3.7996870724495434e-04
2.0000000000000000e+00    5.8447910833998916e-04    6.6099068057479116e-04    2.3435752138515930e-05    4.0522847143836452e-04
2.2500000000000000e+00    6.0454756806237197e-04    8.4137577775494909e-04    3.1017288329947535e-05    4.3413162803489002e-04
2.5000000000000000e+00    6.4553509899667244e-04    9.8811213174143653e-04    3.8327691617893985e-05    4.8969950340821584e-04
2.7500000000000000e+00    6.7653638894598093e-04    1.4417377434893363e-03    4.7261522069099303e-05    5.3071614934537383e-04
3.0000000000000000e+00    7.2806800045021073e-04    2.0991647735950358e-03    5.5125512560245703e-05    5.9591834229598905e-04
3.2500000000000000e+00    7.9569204641534127e-04    2.1057132952761320e-03    6.8558508942970480e-05    6.7819467932372349e-04
3.5000000000000000e+00    8.9983159607248187e-04    2.9369975877147417e-03    8.2729739692520451e-05    7.9902866073579520e-04
3.7500000000000000e+00    1.0447487128646554e-03    3.3887727992329905e-03    1.0123763016135588e-04    9.6036797208024893e-04
4.0000000000000000e+00    1.1894706824733285e-03    4.4679348701504185e-03    1.2250230327240155e-04    1.1186327481381248e-03
4.2500000000000000e+00    1.5104879210633181e-03    4.8322200907379414e-03    1.6318558704087185e-04    1.4592338291282581e-03
4.5000000000000000e+00    1.7761929213069108e-03    7.0080947968366152e-03    1.9722213626736961e-04    1.7362895430115422e-03
4.7500000000000000e+00    2.1648620747882347e-03    9.4059638190406858e-03    2.4194340431639297e-04    2.1361415937490146e-03
5.0000000000000000e+00    2.5634923585200840e-03    1.0253024593649081e-02    2.8130254252394307e-04    2.5415916630569528e-03
5.2500000000000000e+00    2.9809785567789910e-03    1.2926165976039766e-02    3.4722203063497779e-04    2.9709072800147775e-03
5.5000000000000000e+00    3.7597800762846794e-03    1.3744477249421235e-02    4.4710391405945943e-04    3.7607977515975613e-03
5.7500000000000000e+00    4.9529221031457803e-03    1.8876180005792637e-02    5.8024861264712000e-04    4.9668426204555489e-03
6.0000000000000000e+00    6.1727826300250052e-03    2.2128405256346816e-02    7.2344299638126474e-04    6.1971903703256113e-03
6.2500000000000000e+00    7.7876107903883662e-03    2.9349112811429337e-02    9.3736991002223483e-04    7.8310368684996415e-03
6.5000000000000000e+00    9.5820282672990729e-03    4.5564781039669849e-02    1.1348854047505512e-03    9.6386572084634619e-03
6.7500000000000000e+00    1.1655255657833066e-02    5.2227495936242867e-02    1.3527924451005684e-03    1.1720077442868753e-02
7.0000000000000000e+00    1.4585598856911736e-02    5.5474112192257737e-02    1.7163301535177355e-03    1.4677396003539223e-02
7.2500000000000000e+00    1.8424383140753346e-02    7.3803510059299610e-02    2.1582028683510062e-03    1.8543642912826942e-02
7.5000000000000000e+00    2.2937385809825038e-02    8.5495230097843961e-02    2.7574520695749305e-03    2.3095629642587708e-02
7.7500000000000000e+00    2.7731618477385936e-02    1.4315338587919024e-01    3.3287681075732291e-03    2.7922334880252104e-02
8.0000000000000000e+00    3.5691790080540298e-02    1.6898642610062534e-01    4.2736656291132531e-03    3.5937502313027947e-02
8.2500000000000000e+00    4.3809701479210865e-02    2.3015781146170730e-01    5.1973334902629580e-03    4.4107760036483819e-02
8.5000000000000000e+00    5.7061354542501670e-02    2.3743979329360712e-01    6.8455735391260413e-03    5.7461991193329835e-02
8.7500000000000000e+00    7.0270772198145259e-02    2.3799698862260171e-01    8.2992641090857567e-03    7.0703262351384910e-02
9.0000000000000000e+00    8.6861444301965629e-02    4.2913958541647040e-01    9.9754882092032583e-03    8.7383974115107593e-02
9.2500000000000000e+00    9.8289406079740405e-02    4.7322492157695356e-01    1.1328121421549616e-02    9.8780349826550526e-02
9.5000000000000000e+00    1.2046252929900200e-01    5.7169007934403671e-01    1.3923255970283509e-02    1.2119404176824593e-01
9.7500000000000000e+00    1.5658687810856975e-01    6.7508762802053579e-01    1.7629245535557746e-02    1.5749580124800286e-01
1.0000000000000000e+01    1.8843092496199501e-01    9.2889973691246919e-01    2.2248330137641686e-02    1.8968012034911874e-01
1.0250000000000000e+01    2.2834675537273724e-01    1.0254414944899883e+00    2.7174681480406995e-02    2.2988806109959209e-01
1.0500000000000000e+01    2.8362459360518927e-01    1.0071461963353985e+00    3.3532502354521959e-02    2.8558276680301720e-01
1.0750000000000000e+01    3.4077382127041889e-01    1.3887259191316625e+00    3.9094208067787857e-02    3.4289535886066586e-01
1.1000000000000000e+01    4.0044909910876048e-01    1.6364226642345707e+00    4.6501875045301927e-02    4.0310790457081480e-01
1.1250000000000000e+01    4.8286749768267911e-01    2.1784374360633296e+00    5.5853249720598810e-02    4.8575282690876670e-01
1.1500000000000000e+01    5.7963307586257784e-01    2.8008765396298849e+00    6.7585696723607883e-02    5.8329378505919094e-01
1.1750000000000000e+01    6.4604827425666711e-01    2.4044049921947916e+00    7.7057718673141040e-02    6.5055700910191916e-01
1.2000000000000000e+01    7.1609626986157471e-01    2.7724678468996702e+00    8.6895376563232860e-02    7.2121513388045422e-01
1.2250000000000000e+01    8.0846653284393599e-01    3.3943048947474779e+00    9.7325390740458262e-02    8.1414990295119771e-01
1.2500000000000000e+01    8.7880421103453088e-01    4.3754926969418655e+00    1.0427324950396093e-01    8.8468735467722270e-01
1.2750000000000000e+01    9.9093196876962852e-01    3.9369194708747637e+00    1.1719771282873345e-01    9.9754086087271387e-01
1.3000000000000000e+01    1.0075221043055194e+00    4.2363885355075599e+00    1.1916770555076990e-01    1.0133269475137403e+00
1.3250000000000000e+01    1.0240403591149332e+00    4.6536387380948199e+00    1.2379310916790592e-01    1.0309591222860777e+00
1.3500000000000000e+01    1.0533874165115122e+00    4.7550245040830097e+00    1.2552978883176491e-01    1.0599287218996039e+00
1.3750000000000000e+01    1.1007678005302635e+00    4.1731677839307055e+00    1.2948029567828384e-01    1.1079482456114080e+00
1.4000000000000000e+01    1.0882684376373197e+00    4.0537159450329039e+00    1.3276168707053021e-01    1.0960335635073302e+00
1.4250000000000000e+01    1.2140199405015482e+00    5.6676885454887929e+00    1.3919560990207078e-01    1.2216824875088659e+00
1.4500000000000000e+01    1.2809833850175900e+00    5.3941531813422241e+00    1.5266984160776853e-01    1.2887769786471235e+00
1.4750000000000000e+01    1.3686569014620162e+00    5.4644836042960909e+00    1.6006483282007414e-01    1.3774085816960822e+00
1.5000000000000000e+01    1.4469579804993624e+00    5.4976221882187168e+00    1.6966148515511292e-01    1.4565152991994310e+00
1.5250000000000000e+01    1.5303494244499183e+00    5.7634661262430917e+00    1.6974900798457446e-01    1.5392002250008170e+00
1.5500000000000000e+01    1.6313357281806964e+00    6.7331351527175967e+00    1.8310222725518036e-01    1.6389836259371904e+00
1.5750000000000000e+01    1.8133169019757855e+00    6.6606685320663974e+00    2.1083131307387287e-01    1.8245945447743577e+00
1.6000000000000000e+01    2.1747148140922481e+00    8.2491764944438337e+00    2.5065104833517310e-01    2.1867095091654689e+00
1.6250000000000000e+01    2.2290260356711689e+00    8.8693328921135617e+00    2.5550233575287007e-01    2.2412149253905511e+00
1.6500000000000000e+01    2.5969076221469574e+00    1.0189146410764227e+01    2.9883252357264106e-01    2.6133474884409371e+00
1.6750000000000000e+01    2.8496822608280565e+00    8.8033995209424276e+00    3.3388976209909088e-01    2.8682284896822372e+00
1.7000000000000000e+01    3.4287665715824702e+00    1.2044169129422569e+01    4.0523372080536640e-01    3.4520539071989518e+00
1.7250000000000000e+01    4.0675231799598199e+00    1.1512519950251331e+01    4.6998552792146081e-01    4.0940156078670356e+00
1.7500000000000000e+01    4.8413359820130148e+00    1.2072610303032961e+01    5.6177071758526698e-01    4.8727615542229215e+00
1.7750000000000000e+01    5.8734524862370687e+00    1.5760270096179211e+01    6.7347184779582925e-01    5.9102830825914987e+00
1.8000000000000000e+01    6.6997538337348876e+00    1.7315022645345437e+01    7.7674332552175984e-01    6.7433982683581197e+00
1.8250000000000000e+01    7.0981874170659465e+00    1.7504044281283491e+01    8.3720918629771601e-01    7.1450789616698795e+00
1.8500000000000000e+01    7.2768972367516414e+00    1.7332000986786994e+01    8.5809003357060365e-01    7.3248065527328068e+00
1.8750000000000000e+01    7.5002813898100493e+00    1.9854082685890873e+01    8.9984053259781405e-01    7.5490561033981285e+00
1.9000000000000000e+01    7.4469359211921358e+00    2.2449203601931774e+01    8.8820538179925579e-01    7.4984205880343175e+00
1.9250000000000000e+01    7.3682874967383576e+00    2.2117720435678855e+01    8.7663104568767403e-01    7.4180433480786876e+00
1.9500000000000000e+01    7.1187004986819078e+00    2.0940248411826861e+01    8.4927318623364101e-01    7.1662333585107421e+00
1.9750000000000000e+01    6.9551864780815684e+00    2.0202270912196511e+01    8.4290258894344727e-01    7.0035518154805150e+00
2.0000000000000000e+01    6.9205190455271302e+00    1.9948599704665039e+01    8.1888104419702046e-01    6.9657723315757183e+00
2.0250000000000000e+01    7.0431753252875478e+00    1.9934221672373628e+01    8.4335181867270670e-01    7.0912248914159806e+00
2.0500000000000000e+01    7.1433620909723849e+00    2.1448700254918066e+01    8.6416960598478099e-01    7.1918513638836394e+00
2.0750000000000000e+01    7.1848110295190546e+00    1.9456187978616406e+01    8.7149725940946987e-01    7.2358200363527478e+00
2.1000000000000000e+01    7.4861254388682426e+00    2.3601283902531719e+01    9.1038098387432720e-01    7.5394947276755335e+00
2.1250000000000000e+01    7.4776425048569219e+00    2.3831269695571198e+01    9.0471782835347536e-01    7.5283046551213442e+00
2.1500000000000000e+01    7.5478954109188612e+00    2.2807030558661054e+01    9.2902513923431640e-01    7.6026322222419589e+00
2.1750000000000000e+01    7.5700302338336085e+00    2.1885004460514757e+01    9.1453987336469766e-01    7.6188448505960027e+00
2.2000000000000000e+01    7.6842383091296531e+00    2.3304818350931139e+01    9.3076811036304130e-01    7.7382638654464628e+00
2.2250000000000000e+01    8.0230166362962407e+00    2.3465105970183892e+01    9.7320210687319852e-01    8.0779069059125135e+00
2.2500000000000000e+01    8.3692428551211027e+00    2.3779726564165831e+01    1.0022062753812806e+00    8.4240295479380514e+00
2.2750000000000000e+01    8.6210517965481159e+00    2.3877147405247587e+01    1.0402249184376240e+00    8.6813250021140504e+00
2.3000000000000000e+01    8.4608594647231588e+00    2.4542446340021783e+01    1.0113215587992264e+00    8.5187588670891934e+00
2.3250000000000000e+01    8.4679678927112398e+00    2.4520668705214369e+01    1.0023735854786371e+00    8.5186989947923522e+00
2.3500000000000000e+01    8.1123637243873414e+00    2.3623483741873056e+01    9.7739151210938358e-01    8.1664686137206370e+00
2.3750000000000000e+01    8.1221218036425711e+00    2.3763450383105805e+01    9.6310943426200890e-01    8.1766337162372640e+00
2.4000000000000000e+01    7.9661125849652175e+00    2.3407771530315866e+01    9.5892991549469020e-01    8.0128553297352312e+00
2.4250000000000000e+01    8.1606376992575083e+00    2.2467359154362075e+01    9.7312737380149750e-01    8.2123931955049922e+00
2.4500000000000000e+01    8.4126636512225375e+00    2.1478454551908445e+01    9.9461876779629965e-01    8.4663382647751817e+00
2.4750000000000000e+01    8.2013578328932564e+00    2.4286927861913497e+01    9.7490995422045323e-01    8.2497149396651270e+00
2.5000000000000000e+01    8.2520206668215028e+00    2.4598225020978521e+01    9.9479660279932325e-01    8.3049297434217699e+00
2.5250000000000000e+01    8.1998667599994413e+00    2.4626340320732279e+01    9.8893711176837185e-01    8.2417740870478156e+00
2.5500000000000000e+01    8.1178670262976311e+00    2.4532612472350003e+01    9.8208436831088097e-01    8.1626445346408882e+00
2.5750000000000000e+01    8.1329480924502047e+00    2.4586428260836016e+01    9.7707370715658581e-01    8.1784774220614693e+00
2.6000000000000000e+01    7.8975309267433360e+00    2.4544977022225375e+01    9.5259447920666829e-01    7.9418449235995991e+00


==> vm4f-schroeder.dat <==
time                      L2Vorticity               linfVorticity             L2Velocity                H1Velocity
0.0000000000000000e+00    1.7919856357778413e-05    0.0000000000000000e+00    2.8570643121503033e-07    1.1516305980365336e-05
2.5000000000000000e-01    1.7611828126611306e-05    1.4949119631069152e-06    2.2541906523639174e-07    1.1029267558025224e-05
5.0000000000000000e-01    1.7689989575887514e-05    2.4549188872846628e-06    2.1635557726482303e-07    1.1150977375385508e-05
7.5000000000000000e-01    1.7859825350519987e-05    2.6704249145304004e-06    1.9286486196328978e-07    1.1416907994074468e-05
1.0000000000000000e+00    1.7673479275341180e-05    2.9885875107993343e-06    1.9892535062870667e-07    1.1120015537427438e-05
1.2500000000000000e+00    1.8014336291234681e-05    3.7035423223752417e-06    2.0643125999048379e-07    1.1655351300799173e-05
1.5000000000000000e+00    1.8115616572291916e-05    5.1679895989309443e-06    2.4034829196421572e-07    1.1810769292493974e-05
1.7500000000000000e+00    1.8031464065359969e-05    5.0310191878066846e-06    2.4613961089587474e-07    1.1680702419178823e-05
2.0000000000000000e+00    1.7993410518099557e-05    6.5907354518945915e-06    2.7910725439301387e-07    1.1624208098926458e-05
2.2500000000000000e+00    1.8241738203107719e-05    8.1800643794115169e-06    2.6819986465554687e-07    1.2005873742544968e-05
2.5000000000000000e+00    1.8137885482443197e-05    9.9716990537429551e-06    2.6268994882424623e-07    1.1841766615312052e-05
2.7500000000000000e+00    1.8341642550059261e-05    1.2328402547986950e-05    3.2805445594332920e-07    1.2145042509989489e-05
3.0000000000000000e+00    1.8522850820240616e-05    1.4828738782925177e-05    3.6416617670485504e-07    1.2431399834872962e-05
3.2500000000000000e+00    1.8247142112463446e-05    2.0883871967733447e-05    4.5897091466858472e-07    1.2022937784283636e-05
3.5000000000000000e+00    1.8654658171000381e-05    2.3665954242028248e-05    5.4162509532316214e-07    1.2634230127066698e-05
3.7500000000000000e+00    1.9028345585511252e-05    2.9026646353111363e-05    7.0003227851268242e-07    1.3187167846407926e-05
4.0000000000000000e+00    1.9670823169816971e-05    3.7371294143564993e-05    8.5200550993856791e-07    1.4106539365531947e-05
4.2500000000000000e+00    2.0062017594801699e-05    4.2443467446534253e-05    9.9296931068437881e-07    1.4653852098986902e-05
4.5000000000000000e+00    2.1161934451982603e-05    5.6623778048159323e-05    1.1578336380112505e-06    1.6137727913850003e-05
4.7500000000000000e+00    2.2244259253356493e-05    6.3177849111455825e-05    1.4626016882602337e-06    1.7549976270776153e-05
5.0000000000000000e+00    2.4282387320457081e-05    8.2614421915330749e-05    1.8045165551086879e-06    2.0103034559283204e-05
5.2500000000000000e+00    2.6350288787619666e-05    9.9708732995650723e-05    2.1890737369694660e-06    2.2592574098713193e-05
5.5000000000000000e+00    2.9799282030388075e-05    1.2479984103261517e-04    2.7183726232772872e-06    2.6579702728994625e-05
5.7500000000000000e+00    3.5370381220861927e-05    1.6220707283028796e-04    3.4691060228186099e-06    3.2776793423523509e-05
6.0000000000000000e+00    4.1904030745990298e-05    1.8441322106975758e-04    4.2937758494401423e-06    3.9817801356671398e-05
6.2500000000000000e+00    5.0272509438934027e-05    2.4657701007439747e-04    5.4550657291025115e-06    4.8663840834018126e-05
6.5000000000000000e+00    6.0653951366581133e-05    2.9354543425497842e-04    6.6372134019540119e-06    5.9446832988913482e-05
6.7500000000000000e+00    7.4542687146004734e-05    3.8318615915601886e-04    8.3861476058526190e-06    7.3739261746941849e-05
7.0000000000000000e+00    9.1590646733212674e-05    4.5923841417627037e-04    1.0364879898613365e-05    9.1142035792603896e-05
7.2500000000000000e+00    1.1330343575568212e-04    5.6355909222511463e-04    1.2832149788723959e-05    1.1318867613357140e-04
7.5000000000000000e+00    1.4044110069627396e-04    7.2294563093717665e-04    1.5831644312223778e-05    1.4065338864116276e-04
7.7500000000000000e+00    1.7190733054606343e-04    7.8966330729754106e-04    1.9697486566498160e-05    1.7247528070908158e-04
8.0000000000000000e+00    2.1576906673333705e-04    1.1411414373387625e-03    2.4872602098897363e-05    2.1675034354611152e-04
8.2500000000000000e+00    2.6849381753744499e-04    1.3871683531041859e-03    3.0667791997925036e-05    2.6987651744900010e-04
8.5000000000000000e+00    3.3238384277792970e-04    1.7852296669185683e-03    3.7923326321507748e-05    3.3423279931099495e-04
8.7500000000000000e+00    4.2448180683662707e-04    2.1541340766804140e-03    4.7967735140320427e-05    4.2692792031737115e-04
9.0000000000000000e+00    5.1958187952466672e-04    2.4602019989776406e-03    5.8934455158646540e-05    5.2270453773373040e-04
9.2500000000000000e+00    6.3703021581631482e-04    3.3132096313915789e-03    7.2385684483822722e-05    6.4093531668965771e-04
9.5000000000000000e+00    7.9074796346238676e-04    3.8800829886726090e-03    9.1378231054085551e-05    7.9584391841758674e-04
9.7500000000000000e+00    1.0031381931497223e-03    5.3129192684571377e-03    1.1386066361066621e-04    1.0094465612664242e-03
1.0000000000000000e+01    1.2162407170820595e-03    6.5051785230508773e-03    1.3911922506551811e-04    1.2240097110132598e-03
1.0250000000000000e+01    1.5103309620389375e-03    7.3743573200981336e-03    1.7306176136866830e-04    1.5200399885279745e-03
1.0500000000000000e+01    1.8736799345448175e-03    8.9643516375699575e-03    2.1460601487000499e-04    1.8857916212288402e-03
1.0750000000000000e+01    2.3261633400726246e-03    1.1057242578375917e-02    2.6701393699977657e-04    2.3412775649381840e-03
1.1000000000000000e+01    2.9257353007555290e-03    1.5034050050775455e-02    3.3031239019010709e-04    2.9440601731617398e-03
1.1250000000000000e+01    3.5780496130205963e-03    1.8321043953275870e-02    4.0943338112950335e-04    3.6010229212121341e-03
1.1500000000000000e+01    4.4992231879187822e-03    2.2677718826854862e-02    5.1446292066892731e-04    4.5282404190726735e-03
1.1750000000000000e+01    5.6419616187781893e-03    2.9270451899510400e-02    6.4202187846616060e-04    5.6780639024791857e-03
1.2000000000000000e+01    6.8922776282114981e-03    3.1818036089026933e-02    7.7495719520623751e-04    6.9351808143875921e-03
1.2250000000000000e+01    8.4479773759403003e-03    4.3888164652233608e-02    9.6466247732249059e-04    8.5021379680049209e-03
1.2500000000000000e+01    1.0448470627087507e-02    5.4075971336160315e-02    1.1918485863120843e-03    1.0515377098365241e-02
1.2750000000000000e+01    1.3010113878235955e-02    6.5955939480411535e-02    1.4816742291829509e-03    1.3093220135599770e-02
1.3000000000000000e+01    1.6209301794902837e-02    8.4059682372280342e-02    1.8564332437186941e-03    1.6313994240958248e-02
1.3250000000000000e+01    2.0372157007475519e-02    9.3077274878277425e-02    2.3414567499752304e-03    2.0505253013421459e-02
1.3500000000000000e+01    2.4911879693331838e-02    1.3372436200196650e-01    2.8399344810158241e-03    2.5071741827668696e-02
1.3750000000000000e+01    3.1248981565878516e-02    1.5408612277211922e-01    3.5819295843624449e-03    3.1451326363619428e-02
1.4000000000000000e+01    3.8423729568517105e-02    1.9958136198103660e-01    4.4082907171211208e-03    3.8673649807194947e-02
1.4250000000000000e+01    4.9218248321054626e-02    2.5106810441122440e-01    5.5581383653284808e-03    4.9527619275479343e-02
1.4500000000000000e+01    6.0436739236327981e-02    2.7990430734647875e-01    6.7911850164017297e-03    6.0810228486333211e-02
1.4750000000000000e+01    7.5408901858834268e-02    3.6560349343112331e-01    8.6112361592505880e-03    7.5895619072198564e-02
1.5000000000000000e+01    9.5118665971610103e-02    4.7310153903020336e-01    1.0924971855547002e-02    9.5739181021738520e-02
1.5250000000000000e+01    1.2177284270768024e-01    5.4642710378740200e-01    1.4021677237275555e-02    1.2256983757731929e-01
1.5500000000000000e+01    1.5316019595709243e-01    6.6817253813246968e-01    1.7600139201369509e-02    1.5416333991781594e-01
1.5750000000000000e+01    1.9099489343240666e-01    8.1790141369583691e-01    2.1901188599347358e-02    1.9223917901527032e-01
1.6000000000000000e+01    2.3840421494743297e-01    1.0490595112213017e+00    2.7675662568538380e-02    2.3999509745345637e-01
1.6250000000000000e+01    2.9555224407611724e-01    1.2016477703028725e+00    3.4039513761635477e-02    2.9748191516946693e-01
1.6500000000000000e+01    3.6938825129500974e-01    1.4950929222245521e+00    4.1943118798355314e-02    3.7174201740821050e-01
1.6750000000000000e+01    4.4395154497817840e-01    2.0258601253693307e+00    5.0767701800382883e-02    4.4682524803136386e-01
1.7000000000000000e+01    5.2597931642820717e-01    2.3078752262054900e+00    5.9386257582138648e-02    5.2929596016336611e-01
1.7250000000000000e+01    6.1066764729808942e-01    2.8708680052593052e+00    6.9442646402731664e-02    6.1457840595245072e-01
1.7500000000000000e+01    6.9601929633990745e-01    3.0880303552596398e+00    7.9954878337430160e-02    7.0055766293362831e-01
1.7750000000000000e+01    7.8079989250185389e-01    3.5393672591888654e+00    8.9505491693780387e-02    7.8585292877830859e-01
1.8000000000000000e+01    8.4241316409969280e-01    4.3238705756485283e+00    9.7423198659218363e-02    8.4795526570412405e-01
1.8250000000000000e+01    8.8961654303660287e-01    4.1411210009030910e+00    1.0452468016915754e-01    8.9562041425400074e-01
1.8500000000000000e+01    9.4411029263410096e-01    4.6014873744617102e+00    1.0956813259718018e-01    9.5030394837971710e-01
1.8750000000000000e+01    9.3439525896101727e-01    4.4299813082140176e+00    1.0913970317356507e-01    9.4062288297898378e-01
1.9000000000000000e+01    9.5561932138509398e-01    4.7198636510102645e+00    1.1103011581972851e-01    9.6176831169222976e-01
1.9250000000000000e+01    9.3615095242819302e-01    4.5465460369608861e+00    1.0998175263647701e-01    9.4241414656443823e-01
1.9500000000000000e+01    9.5823049181301312e-01    4.8601382993401563e+00    1.1199440606105565e-01    9.6458652287179292e-01
1.9750000000000000e+01    9.5450050132500275e-01    4.0728432569663395e+00    1.1111058721055775e-01    9.6077297599087874e-01
2.0000000000000000e+01    9.9428740220488476e-01    5.2615281494490320e+00    1.1651354729217965e-01    1.0009551422142862e+00
2.0250000000000000e+01    1.0230666534906294e+00    4.6630162612919959e+00    1.1722822091707474e-01    1.0295554873458146e+00
2.0500000000000000e+01    1.1046120454027941e+00    5.9545170077429850e+00    1.2671385545927411e-01    1.1115071461184654e+00
2.0750000000000000e+01    1.1491535274981521e+00    5.1467683957463670e+00    1.2954065248018215e-01    1.1562369217710535e+00
2.1000000000000000e+01    1.2350278371576142e+00    6.4080382017835626e+00    1.4258791776901134e-01    1.2430162394416975e+00
2.1250000000000000e+01    1.2636605114190660e+00    5.4089571484642711e+00    1.4468201313612217e-01    1.2715293992304570e+00
2.1500000000000000e+01    1.3353935547325044e+00    6.8694623685956939e+00    1.5345888732074889e-01    1.3438702434358250e+00
2.1750000000000000e+01    1.4093532389438779e+00    6.0998113600226382e+00    1.6094410803596135e-01    1.4182471394975993e+00
2.2000000000000000e+01    1.4735485137959732e+00    7.1401248063640876e+00    1.7207001853106643e-01    1.4832062497942047e+00
2.2250000000000000e+01    1.5838300443911126e+00    6.6402441291570078e+00    1.8233308581975297e-01    1.5939672062260197e+00
2.2500000000000000e+01    1.7216549522756288e+00    7.5468233292121640e+00    1.9876835313817956e-01    1.7327536162174999e+00
2.2750000000000000e+01    1.8935205211720139e+00    7.2850026867472035e+00    2.2022794454656650e-01    1.9059734325121560e+00
2.3000000000000000e+01    2.1678451694366152e+00    1.0244431492926804e+01    2.5228252872154400e-01    2.1820995707177224e+00
2.3250000000000000e+01    2.4763604901131266e+00    9.7103711607075045e+00    2.8601268843044519e-01    2.4924945833659224e+00
2.3500000000000000e+01    2.8755864544669549e+00    1.0479351829904093e+01    3.2961862908595979e-01    2.8940137538949622e+00
2.3750000000000000e+01    3.4429164544402173e+00    1.3150292969364527e+01    3.9631334414937414e-01    3.4653229356961215e+00
2.4000000000000000e+01    3.9486924285932941e+00    1.1244543078337070e+01    4.5416167314039640e-01    3.9743465536711260e+00
2.4250000000000000e+01    4.8333032678353156e+00    1.5407563057502299e+01    5.5814976215448653e-01    4.8648676374951103e+00
2.4500000000000000e+01    5.5843709914413147e+00    1.3903734478277494e+01    6.4205669474657845e-01    5.6206027375800858e+00
2.4750000000000000e+01    6.1819035459933227e+00    1.5633108961213512e+01    7.0536721839984995e-01    6.2211193311259407e+00
2.5000000000000000e+01    6.6102521653937734e+00    1.6186486815883438e+01    7.6243081021267833e-01    6.6535026617664110e+00
2.5250000000000000e+01    7.0138556818091509e+00    1.8743017517282773e+01    8.1604582487377686e-01    7.0603739807083707e+00
2.5500000000000000e+01    7.4581942443876361e+00    2.0250733431511826e+01    8.6899736646070169e-01    7.5076643291169809e+00
2.5750000000000000e+01    7.9080426961242205e+00    2.1662748247786613e+01    9.2070574681573047e-01    7.9603654985161469e+00
2.6000000000000000e+01    8.0893327281725504e+00    2.3223256810682038e+01    9.4610581944559202e-01    8.1435252485225718e+00


==> vm6c-schroeder.dat <==
time                      L2Vorticity               linfVorticity             L2Velocity                H1Velocity
0.0000000000000000e+00    3.5402165030366658e-06    0.0000000000000000e+00    6.4569933943069275e-08    2.2093972409530007e-06
2.5000000000000000e-01    3.4743653790044135e-06    8.4901171337747883e-07    6.6500712703811530e-08    2.0990380414100736e-06
5.0000000000000000e-01    3.4981365950353178e-06    1.0387364248742870e-06    6.5789207565902981e-08    2.1302160490368786e-06
7.5000000000000000e-01    3.4588280587652148e-06    1.6610579600673248e-06    5.9971531894101412e-08    2.0755363779715828e-06
1.0000000000000000e+00    3.6219799253377621e-06    2.0140277972036102e-06    9.7044412302453262e-08    2.3389221457389371e-06
1.2500000000000000e+00    3.6118728656885025e-06    2.3842771689208675e-06    9.0367080863561899e-08    2.3172239375636656e-06
1.5000000000000000e+00    3.6219079676874674e-06    2.7429830566916280e-06    8.7276699247027380e-08    2.3358566155513560e-06
1.7500000000000000e+00    3.6613607129608784e-06    3.8929066423776248e-06    8.8867561124291942e-08    2.3935711906500636e-06
2.0000000000000000e+00    3.6786157966870102e-06    3.6596976373814982e-06    1.0314586582511659e-07    2.4214612737498872e-06
2.2500000000000000e+00    3.7876829559392747e-06    3.8242514364128510e-06    1.2789442690307014e-07    2.5882776843263154e-06
2.5000000000000000e+00    3.8671365783962260e-06    5.0791857248988492e-06    1.5644768567470213e-07    2.7045889247780311e-06
2.7500000000000000e+00    3.8417946660491831e-06    5.7266118274057476e-06    1.5916439473883103e-07    2.6676988643954856e-06
3.0000000000000000e+00    4.1027146279773341e-06    6.8428054451306897e-06    2.0480596140025023e-07    3.0167506807360774e-06
3.2500000000000000e+00    4.1589947270681806e-06    6.8418981686510505e-06    2.5269520022830559e-07    3.1123598349071463e-06
3.5000000000000000e+00    4.4458704671321437e-06    8.4964201961246211e-06    2.8740601298009970e-07    3.4859126387841241e-06
3.7500000000000000e+00    4.6888497961208688e-06    1.0278024524662532e-05    3.4599947064580379e-07    3.7873846530404298e-06
4.0000000000000000e+00    5.2141141083349801e-06    1.3037879364848765e-05    4.2997080878180183e-07    4.4370266336223672e-06
4.2500000000000000e+00    5.3332988852081765e-06    1.3877823552499446e-05    4.4151708711661560e-07    4.5802954062143354e-06
4.5000000000000000e+00    6.1597403371198812e-06    1.7973614377927993e-05    5.6305921394223809e-07    5.5301046687435062e-06
4.7500000000000000e+00    6.4293743113075080e-06    2.2513596176651496e-05    6.0546462782770204e-07    5.8343268797567680e-06
5.0000000000000000e+00    7.3141190176920461e-06    2.1022578961124583e-05    7.1080059349885716e-07    6.8071147781012717e-06
5.2500000000000000e+00    7.8916480342875807e-06    2.9005975940264717e-05    8.2321175375011404e-07    7.4359657354159909e-06
5.5000000000000000e+00    8.9029259398091122e-06    3.3695117144030839e-05    9.3686564573842106e-07    8.5132993505895941e-06
5.7500000000000000e+00    1.0429071176615842e-05    4.1117236083319797e-05    1.1608321309619059e-06    1.0121432668937677e-05
6.0000000000000000e+00    1.2737470500534387e-05    5.0053714225534174e-05    1.4003922403618993e-06    1.2511342054887471e-05
6.2500000000000000e+00    1.4596171237937487e-05    5.0927710298187545e-05    1.6174865721526643e-06    1.4416661922614587e-05
6.5000000000000000e+00    1.7051942167771267e-05    6.7806210859458482e-05    1.9255428965267840e-06    1.6916933503344393e-05
6.7500000000000000e+00    1.9180013161759222e-05    8.5990337740961265e-05    2.2323088781049673e-06    1.9103222972335128e-05
7.0000000000000000e+00    2.3875893128306837e-05    1.0037375056055897e-04    2.6554691931718704e-06    2.3855723780306025e-05
7.2500000000000000e+00    2.8980374169302564e-05    1.3729223523480105e-04    3.2936249844828089e-06    2.9026424794056477e-05
7.5000000000000000e+00    3.5059652748266013e-05    1.3120120229513643e-04    4.0408538142913837e-06    3.5176766464659953e-05
7.7500000000000000e+00    4.4711363805211548e-05    1.7009283967101343e-04    5.2998899874056840e-06    4.4933440461666263e-05
8.0000000000000000e+00    5.1815830713294991e-05    2.0941010728610723e-04    6.2333783571959438e-06    5.2114155461449597e-05
8.2500000000000000e+00    6.5583162051585162e-05    3.5053134633259569e-04    7.6558238846611053e-06    6.5968520303832980e-05
8.5000000000000000e+00    8.3905474730030450e-05    3.9152618109225198e-04    9.9183686728605885e-06    8.4433114106943861e-05
8.7500000000000000e+00    1.0448820840477432e-04    3.8986974107265565e-04    1.2093659761371540e-05    1.0513873533556347e-04
9.0000000000000000e+00    1.3070319527518141e-04    6.8308506425050070e-04    1.5950820462477592e-05    1.3163615495516496e-04
9.2500000000000000e+00    1.6042605529146474e-04    7.3965780935398781e-04    1.9210707110499515e-05    1.6152946040697222e-04
9.5000000000000000e+00    2.0189479072133746e-04    1.0345523463865282e-03    2.3131350672432270e-05    2.0317504224510972e-04
9.7500000000000000e+00    2.4451766473710193e-04    1.1325975018502688e-03    2.8925131781951516e-05    2.4617911219107768e-04
1.0000000000000000e+01    3.1603581250510171e-04    1.1475082011645488e-03    3.6401677977960569e-05    3.1809761283460824e-04
1.0250000000000000e+01    3.6529552539883871e-04    1.9730638265494614e-03    4.2675549377738262e-05    3.6775868576350142e-04
1.0500000000000000e+01    4.8086407201263827e-04    2.0519947525527056e-03    5.7056140090770992e-05    4.8407236276770796e-04
1.0750000000000000e+01    5.9854991709585952e-04    3.0520919641172303e-03    6.7994758125028128e-05    6.0234556304747638e-04
1.1000000000000000e+01    7.4213700330070533e-04    3.4511974213498504e-03    8.4808011068812281e-05    7.4691681355058890e-04
1.1250000000000000e+01    9.3366997690656002e-04    4.3494363004741229e-03    1.0721276425272586e-04    9.3962550799790549e-04
1.1500000000000000e+01    1.1290998001540155e-03    4.5312377115450664e-03    1.3114636757655229e-04    1.1365239370541781e-03
1.1750000000000000e+01    1.3522160355678228e-03    6.0471596391068819e-03    1.5925142920084537e-04    1.3615004311319850e-03
1.2000000000000000e+01    1.6873917046137661e-03    9.3217594795563970e-03    1.9423842168989780e-04    1.6984238350808202e-03
1.2250000000000000e+01    2.0663326251700561e-03    9.8919896432825109e-03    2.4234977439826767e-04    2.0799909305297608e-03
1.2500000000000000e+01    2.5244372993725507e-03    1.0008018541534821e-02    2.9206419926240652e-04    2.5411214811477292e-03
1.2750000000000000e+01    3.1335540028468761e-03    1.5127393827625592e-02    3.6630380132851239e-04    3.1547820733260376e-03
1.3000000000000000e+01    3.8711558598359592e-03    1.7222535373327727e-02    4.4499757335410989e-04    3.8965635417259441e-03
1.3250000000000000e+01    4.8073180106271377e-03    2.4992690791160652e-02    5.5319092739403229e-04    4.8387360267292774e-03
1.3500000000000000e+01    5.7906431464119666e-03    2.5001058676921133e-02    6.9412206968678014e-04    5.8317190822691932e-03
1.3750000000000000e+01    7.4235215164419862e-03    3.8304248070462669e-02    8.9080597477157319e-04    7.4762741754101055e-03
1.4000000000000000e+01    9.5305163202918028e-03    4.2602291519571671e-02    1.1182162892171869e-03    9.5953187187156827e-03
1.4250000000000000e+01    1.1589060167310919e-02    4.5790665468879665e-02    1.3912891339955067e-03    1.1670443721849222e-02
1.4500000000000000e+01    1.4864405937224531e-02    5.7137019340728457e-02    1.7365274629995331e-03    1.4964489903679991e-02
1.4750000000000000e+01    1.8162770049737972e-02    7.6482631380975302e-02    2.1338611088920181e-03    1.8286823755481157e-02
1.5000000000000000e+01    2.2662906537520022e-02    9.2169790129314283e-02    2.7023456661942639e-03    2.2810002565450082e-02
1.5250000000000000e+01    2.7246152782860449e-02    1.1399942704207811e-01    3.1830601425834808e-03    2.7430489021807541e-02
1.5500000000000000e+01    3.4296847644303997e-02    1.4201645909356203e-01    4.0715361490337608e-03    3.4535330949539887e-02
1.5750000000000000e+01    4.3580545940729513e-02    2.0688868005631664e-01    5.0965086059368654e-03    4.3874878860006225e-02
1.6000000000000000e+01    5.4269100882440767e-02    2.0086055323577501e-01    6.3969279789638182e-03    5.4632273129010402e-02
1.6250000000000000e+01    6.6779426944360648e-02    3.6559501289133300e-01    7.8419325172491769e-03    6.7229125940468454e-02
1.6500000000000000e+01    8.1626711649966793e-02    4.0146089847397481e-01    9.5882584869204594e-03    8.2171693883483901e-02
1.6750000000000000e+01    1.0420906070376297e-01    4.2320117491265030e-01    1.2119676209919675e-02    1.0487740803202468e-01
1.7000000000000000e+01    1.2783889562403516e-01    5.2533079798390114e-01    1.4865574109543372e-02    1.2864726027463172e-01
1.7250000000000000e+01    1.6259652021517620e-01    6.4991481821985009e-01    1.8857699554225605e-02    1.6363460293971238e-01
1.7500000000000000e+01    1.9806203867146652e-01    9.1309565980035667e-01    2.2871194475690814e-02    1.9933201290456529e-01
1.7750000000000000e+01    2.3556445442805818e-01    9.1927471177495146e-01    2.6827712749403775e-02    2.3707362904333840e-01
1.8000000000000000e+01    2.9768050346022590e-01    1.2601990256147628e+00    3.4045280432527775e-02    2.9950438617753739e-01
1.8250000000000000e+01    3.6716577225414831e-01    1.4947545504513071e+00    4.1790274698310696e-02    3.6952168461135249e-01
1.8500000000000000e+01    4.3974008451820445e-01    1.6907439751439655e+00    5.1108022688204177e-02    4.4261610727610473e-01
1.8750000000000000e+01    5.2424043267358211e-01    2.2886532377650575e+00    6.1130534154951767e-02    5.2758561921121294e-01
1.9000000000000000e+01    6.0279416343421821e-01    2.4720191478096236e+00    7.1231209792371658e-02    6.0695139504132756e-01
1.9250000000000000e+01    6.6016117942471142e-01    3.1150139133575223e+00    7.8499882534277102e-02    6.6462736248179421e-01
1.9500000000000000e+01    7.3750067869978975e-01    2.9404344373646980e+00    8.9122753296233301e-02    7.4262314910019445e-01
1.9750000000000000e+01    7.9814687848065879e-01    3.4017030810137805e+00    9.8402863584339029e-02    8.0400940211879923e-01
2.0000000000000000e+01    8.1756640292833060e-01    4.7426139432867984e+00    1.0036967295428698e-01    8.2355184039075313e-01
2.0250000000000000e+01    8.5888891008042367e-01    4.3961749227770905e+00    1.0460359589189211e-01    8.6513009837260313e-01
2.0500000000000000e+01    9.0883308020358311e-01    3.8347192236208025e+00    1.1117721188770940e-01    9.1551140904849171e-01
2.0750000000000000e+01    8.7242232573337242e-01    3.8711289230031261e+00    1.0895134391610299e-01    8.7861350760510304e-01
2.1000000000000000e+01    8.8332196484945269e-01    4.1821832596724153e+00    1.1229260296173389e-01    8.9023946986324287e-01
2.1250000000000000e+01    9.0076573274081073e-01    3.7559838986731435e+00    1.1412968626422008e-01    9.0788319831272757e-01
2.1500000000000000e+01    1.0140956913640735e+00    4.2628943758114968e+00    1.2836925165436977e-01    1.0215695176000950e+00
2.1750000000000000e+01    1.0770349647282507e+00    4.1705268870472434e+00    1.3832334390636708e-01    1.0857445319948620e+00
2.2000000000000000e+01    1.1540490959730185e+00    4.6714009104982095e+00    1.3828990353532711e-01    1.1618030136560589e+00
2.2250000000000000e+01    1.1902050125258563e+00    4.6125477067860619e+00    1.4921574179251892e-01    1.1992829977351875e+00
2.2500000000000000e+01    1.3144617589593215e+00    6.6780672361340914e+00    1.5838492043080959e-01    1.3236253062029002e+00
2.2750000000000000e+01    1.4023567513198381e+00    4.9457618791947873e+00    1.7110679392440309e-01    1.4119187821786421e+00
2.3000000000000000e+01    1.5715465715692243e+00    5.4837463199633572e+00    1.8837152146370612e-01    1.5825117600322725e+00
2.3250000000000000e+01    1.7089775776686340e+00    5.8599180897419441e+00    2.0106504835119798e-01    1.7197739628780369e+00
2.3500000000000000e+01    1.9976632070465323e+00    7.9399719467960246e+00    2.3812436957844521e-01    2.0112162555753277e+00
2.3750000000000000e+01    2.2387980301405128e+00    7.0600204285771007e+00    2.6648033168832641e-01    2.2535731913081638e+00
2.4000000000000000e+01    2.6260687016107860e+00    1.0285066540370998e+01    3.1062780663635414e-01    2.6429987755310269e+00
2.4250000000000000e+01    3.1153611847468548e+00    1.0176747978033278e+01    3.6700311378849171e-01    3.1363586000414485e+00
2.4500000000000000e+01    3.6848628778692820e+00    1.0152981618698490e+01    4.4022056208530724e-01    3.7098108983104328e+00
2.4750000000000000e+01    4.6403703598206398e+00    1.4153719448279162e+01    5.4094855785514562e-01    4.6686526316066805e+00
2.5000000000000000e+01    5.2320276381841362e+00    1.4421292618590876e+01    6.1513681727472780e-01    5.2675167835255783e+00
2.5250000000000000e+01    5.9114547226778216e+00    1.6012027995152685e+01    6.9496319465818190e-01    5.9517146716980998e+00
2.5500000000000000e+01    6.5514944167089100e+00    1.7796331129550573e+01    7.7586742502905537e-01    6.5961610862406221e+00
2.5750000000000000e+01    6.7012712613104686e+00    1.8576906833015357e+01    7.9766652394647386e-01    6.7480157857289882e+00
2.6000000000000000e+01    7.0100598808783792e+00    1.6762483624750697e+01    8.3408604596851577e-01    7.0577888766964820e+00


==> vm6f-schroeder.dat <==
time                      L2Vorticity               linfVorticity             L2Velocity                H1Velocity
0.0000000000000000e+00    2.0504129242452389e-08    0.0000000000000000e+00    2.4473975591233686e-10    1.3339153773555844e-08
2.5000000000000000e-01    1.9995786565284971e-08    1.8012453750770874e-09    2.1632518927459343e-10    1.2544533919752624e-08
5.0000000000000000e-01    1.9850619974921192e-08    2.3203288179729498e-09    1.8937744498028781e-10    1.2306550607446864e-08
7.5000000000000000e-01    1.9959785017211904e-08    3.0759261804291782e-09    2.1615919430908363e-10    1.2487464826295700e-08
1.0000000000000000e+00    1.9872880648589913e-08    4.1649819149114364e-09    2.3663079381983341e-10    1.2348601985609268e-08
1.2500000000000000e+00    2.0156292265994665e-08    5.5045289437671840e-09    3.0240148216716377e-10    1.2800975811398617e-08
1.5000000000000000e+00    2.0351376084260471e-08    7.5538434396449361e-09    3.1139896509843002e-10    1.3105237017037896e-08
1.7500000000000000e+00    2.0669605434279770e-08    1.0282400417227500e-08    4.2879632609776041e-10    1.3595300866790363e-08
2.0000000000000000e+00    2.0389626839207583e-08    1.2891221062849567e-08    4.1940717968811129e-10    1.3166938838490803e-08
2.2500000000000000e+00    2.0755025312977782e-08    1.7558291043329177e-08    5.0398608021476488e-10    1.3726645366404211e-08
2.5000000000000000e+00    2.1011434536644035e-08    2.2277759956224052e-08    6.4486649480292553e-10    1.4119486259199786e-08
2.7500000000000000e+00    2.1781512762262548e-08    3.0184056497295497e-08    8.2669485184644038e-10    1.5243337978676278e-08
3.0000000000000000e+00    2.2216131209064507e-08    3.4323077408027203e-08    1.0011142913353532e-09    1.5847229805123024e-08
3.2500000000000000e+00    2.3066794451041287e-08    5.2992380063926481e-08    1.1844967156395321e-09    1.7056948836285153e-08
3.5000000000000000e+00    2.4641110313417435e-08    5.6753757776695224e-08    1.5494923182173565e-09    1.9157539586202360e-08
3.7500000000000000e+00    2.6213325003813626e-08    7.2387004931839805e-08    1.9524869890623302e-09    2.1175980021575104e-08
4.0000000000000000e+00    2.9838207928381557e-08    9.8615234426363552e-08    2.4790704347048522e-09    2.5565674697892691e-08
4.2500000000000000e+00    3.3504949676730615e-08    1.2498746184558263e-07    3.0969203506661912e-09    2.9826439122027553e-08
4.5000000000000000e+00    3.9132371769158960e-08    1.6812876283550660e-07    3.8634663698573989e-09    3.6105355798761905e-08
4.7500000000000000e+00    4.6051752044353816e-08    1.9048728952530958e-07    4.6957047978245792e-09    4.3590181214984046e-08
5.0000000000000000e+00    5.5677612229923698e-08    2.6699389880924240e-07    5.9070948840936949e-09    5.3774412201934396e-08
5.2500000000000000e+00    6.9123945527979991e-08    3.1716859751410031e-07    7.5692670887926694e-09    6.7767361637794448e-08
5.5000000000000000e+00    8.4578024979766358e-08    4.0758464391055238e-07    9.4179554588624183e-09    8.3652444476095881e-08
5.7500000000000000e+00    1.0412313773526014e-07    5.2417673522542341e-07    1.1735177515908696e-08    1.0360894212332156e-07
6.0000000000000000e+00    1.3012504566943908e-07    6.0070750135254869e-07    1.4748098728197261e-08    1.3002675132748245e-07
6.2500000000000000e+00    1.6313414013466978e-07    8.2016477239571506e-07    1.8630511586973232e-08    1.6345182832250050e-07
6.5000000000000000e+00    2.0551496682513228e-07    9.9792466833753535e-07    2.3632376518204070e-08    2.0626997147179781e-07
6.7500000000000000e+00    2.5728346424467346e-07    1.1978691210265402e-06    2.9481977502235155e-08    2.5849571433839205e-07
7.0000000000000000e+00    3.1903436509309895e-07    1.6056281320828147e-06    3.7100966505825760e-08    3.2079797708038902e-07
7.2500000000000000e+00    3.9903689859580824e-07    1.9720416390318907e-06    4.5849879978688424e-08    4.0135535010543507e-07
7.5000000000000000e+00    5.0696057207192431e-07    2.5286721600584205e-06    5.7901717089302251e-08    5.1001279361738063e-07
7.7500000000000000e+00    6.4405877532990712e-07    3.1288596514869593e-06    7.4236039408205506e-08    6.4812736123551214e-07
8.0000000000000000e+00    8.0369184450888743e-07    3.4468307610543980e-06    9.1976158077573097e-08    8.0877651018940547e-07
8.2500000000000000e+00    1.0003366915801661e-06    4.7464307923773819e-06    1.1558970351879382e-07    1.0068503944308690e-06
8.5000000000000000e+00    1.2637907431469571e-06    6.3132827237931399e-06    1.4583573930508892e-07    1.2720546004289992e-06
8.7500000000000000e+00    1.5883313373419980e-06    7.8972051872766569e-06    1.8397333621038279e-07    1.5988624962282118e-06
9.0000000000000000e+00    2.0299339909648062e-06    8.7378409081295683e-06    2.3200941081409724e-07    2.0430178781748789e-06
9.2500000000000000e+00    2.5069664652482278e-06    1.1276300616619439e-05    2.8965525731618995e-07    2.5235616946121745e-06
9.5000000000000000e+00    3.0990220540752750e-06    1.6113565975573590e-05    3.5810010069264436e-07    3.1194539965378578e-06
9.7500000000000000e+00    3.9405447224042575e-06    1.9429492029918172e-05    4.4822785972497084e-07    3.9658585532283274e-06
1.0000000000000000e+01    4.9422245487449007e-06    2.3328735504951625e-05    5.6803098736817787e-07    4.9745856237194137e-06
1.0250000000000000e+01    6.1855208507129666e-06    2.9193591132729846e-05    7.1665079459810952e-07    6.2268214671385148e-06
1.0500000000000000e+01    7.7765473159112776e-06    3.2915349176640407e-05    9.0281322153950298e-07    7.8284510405354230e-06
1.0750000000000000e+01    9.8221504284271984e-06    4.9060360246912238e-05    1.1396678967576323e-06    9.8876843715078542e-06
1.1000000000000000e+01    1.2286022824054938e-05    6.3985434849794104e-05    1.4214565145847296e-06    1.2367695384382825e-05
1.1250000000000000e+01    1.5453030978131050e-05    7.0781046724203295e-05    1.7976174396481049e-06    1.5557041506006155e-05
1.1500000000000000e+01    1.9462964247884783e-05    9.0475771342673345e-05    2.2495292334417614e-06    1.9592233213277840e-05
1.1750000000000000e+01    2.4368840887263501e-05    1.2309332846117960e-04    2.7883738433973181e-06    2.4527357187474589e-05
1.2000000000000000e+01    3.0177900694807209e-05    1.4682768670938942e-04    3.4607526340576235e-06    3.0374546334216424e-05
1.2250000000000000e+01    3.7788797122425736e-05    1.9503968261369575e-04    4.3822688591588824e-06    3.8039873415338737e-05
1.2500000000000000e+01    4.7973179211229416e-05    2.4515594509083236e-04    5.5619688072621443e-06    4.8293815115614857e-05
1.2750000000000000e+01    6.0808869918892365e-05    2.7445208187742640e-04    7.0184950851989313e-06    6.1211678873650810e-05
1.3000000000000000e+01    7.5848385908126536e-05    3.7596341078906248e-04    8.7134586896311717e-06    7.6346205162058367e-05
1.3250000000000000e+01    9.7216982058762963e-05    4.5147957548671847e-04    1.1271834259970770e-05    9.7866549062352483e-05
1.3500000000000000e+01    1.2275036899370923e-04    6.1396574787136136e-04    1.4161379645498368e-05    1.2356214881991103e-04
1.3750000000000000e+01    1.5281511743586888e-04    7.2484638194417542e-04    1.7579362002642678e-05    1.5381944739787892e-04
1.4000000000000000e+01    1.9185507620128888e-04    9.3303344497914706e-04    2.2074898530330556e-05    1.9311745773930330e-04
1.4250000000000000e+01    2.3912462648420575e-04    1.1557053432649789e-03    2.7605353691645698e-05    2.4070756850974863e-04
1.4500000000000000e+01    3.0385646329717187e-04    1.3743830306700081e-03    3.5374375124683883e-05    3.0589774712311697e-04
1.4750000000000000e+01    3.8386955910198325e-04    1.9446854973418429e-03    4.4861980697932079e-05    3.8647576105744542e-04
1.5000000000000000e+01    4.8231970639985765e-04    2.3498216213506326e-03    5.5814962149020081e-05    4.8553085400481215e-04
1.5250000000000000e+01    6.0664982560899665e-04    2.8780782614468607e-03    6.9851123735378273e-05    6.1064208437121997e-04
1.5500000000000000e+01    7.6243951912580708e-04    3.9556885431968059e-03    8.8491291850212620e-05    7.6751885471296264e-04
1.5750000000000000e+01    9.6022707992852812e-04    4.4242760503274171e-03    1.1059554967546650e-04    9.6648073530614185e-04
1.6000000000000000e+01    1.2325915862854858e-03    6.5500458592693510e-03    1.4070909305227428e-04    1.2405675121746880e-03
1.6250000000000000e+01    1.5121219995061529e-03    6.8294512300186919e-03    1.7364875064166012e-04    1.5219335518605488e-03
1.6500000000000000e+01    1.8722889491747884e-03    9.2548583180014840e-03    2.1792413874315269e-04    1.8848648584374455e-03
1.6750000000000000e+01    2.3799361949131304e-03    1.1702869980349521e-02    2.7504769337543226e-04    2.3956083032342793e-03
1.7000000000000000e+01    2.9673948616358537e-03    1.4300377880094367e-02    3.3697732735162841e-04    2.9862678006388273e-03
1.7250000000000000e+01    3.7188237092405157e-03    1.8738901451422593e-02    4.2840443113616254e-04    3.7431101073853753e-03
1.7500000000000000e+01    4.6292876673254416e-03    2.1010809952688472e-02    5.3964594218929452e-04    4.6605578714537035e-03
1.7750000000000000e+01    5.8221645098626793e-03    2.9330242518839155e-02    6.7680003875862497e-04    5.8609319876235869e-03
1.8000000000000000e+01    7.3464865314714521e-03    3.5427892344729088e-02    8.5110855734629634e-04    7.3954248790768853e-03
1.8250000000000000e+01    9.1325245997062304e-03    4.6288703345547744e-02    1.0560637956499609e-03    9.1930919682795802e-03
1.8500000000000000e+01    1.1483128066656552e-02    5.4975944205931007e-02    1.3221375830598802e-03    1.1558752647267488e-02
1.8750000000000000e+01    1.4197931702115894e-02    6.8706724486205212e-02    1.6369097239723562e-03    1.4291722980204926e-02
1.9000000000000000e+01    1.7591209298760398e-02    9.3905087866644477e-02    2.0383210520721756e-03    1.7708598067173960e-02
1.9250000000000000e+01    2.1896098391994415e-02    1.0105374436053641e-01    2.5194953287921229e-03    2.2040140825271278e-02
1.9500000000000000e+01    2.7552877486395559e-02    1.3760893794431561e-01    3.2006496909152511e-03    2.7737637541393984e-02
1.9750000000000000e+01    3.3859340962015198e-02    1.7421565307310768e-01    3.8955246337842139e-03    3.4082193680494352e-02
2.0000000000000000e+01    4.2186558940967754e-02    2.0655701794383841e-01    4.8658048000666887e-03    4.2465379573319015e-02
2.0250000000000000e+01    5.2440372137727315e-02    2.7128685916756873e-01    6.0618629947881350e-03    5.2787689400735575e-02
2.0500000000000000e+01    6.5953274191886582e-02    3.0046974816716032e-01    7.5736949283647130e-03    6.6385686749948186e-02
2.0750000000000000e+01    8.1171669555782616e-02    3.9607630774964359e-01    9.4123256233570179e-03    8.1713179466625707e-02
2.1000000000000000e+01    1.0243398781367108e-01    5.0383105205653034e-01    1.1773588262412543e-02    1.0310663440010605e-01
2.1250000000000000e+01    1.2651994467356129e-01    5.8407511246583199e-01    1.4511652659994309e-02    1.2734779033819596e-01
2.1500000000000000e+01    1.5804889162676480e-01    7.1835576515752930e-01    1.8077493204373109e-02    1.5907517194001838e-01
2.1750000000000000e+01    1.9641937014733810e-01    8.1883172518607583e-01    2.2164821823585874e-02    1.9766064950801066e-01
2.2000000000000000e+01    2.4474750031167086e-01    1.1079121047919676e+00    2.8085460301743748e-02    2.4634981468202252e-01
2.2250000000000000e+01    3.0254659858233857e-01    1.3733359239719389e+00    3.4645737770016109e-02    3.0451888824580270e-01
2.2500000000000000e+01    3.7365677502960615e-01    1.6049805986032322e+00    4.2759199838152816e-02    3.7609004775190058e-01
2.2750000000000000e+01    4.5612729625061482e-01    1.9083636789954721e+00    5.2389640054247434e-02    4.5911928519381201e-01
2.3000000000000000e+01    5.4209294819870035e-01    2.1550368205483510e+00    6.2228094564166947e-02    5.4564282868678315e-01
2.3250000000000000e+01    6.3803782147345001e-01    2.9144220666289891e+00    7.2441015688363336e-02    6.4212705120457170e-01
2.3500000000000000e+01    7.2505569611756793e-01    3.5215252070366061e+00    8.1685112631396953e-02    7.2957771088839163e-01
2.3750000000000000e+01    7.9730607124714215e-01    3.5856319819918050e+00    9.1742417823038824e-02    8.0253778925020602e-01
2.4000000000000000e+01    8.5887800429532057e-01    4.4719641400394190e+00    9.8915601898745389e-02    8.6452626500873353e-01
2.4250000000000000e+01    8.9512420180541619e-01    4.3322721587251696e+00    1.0309173094260890e-01    9.0098487537211114e-01
2.4500000000000000e+01    9.2413351699203350e-01    4.6504192152465391e+00    1.0696811738563262e-01    9.3026751663661911e-01
2.4750000000000000e+01    9.3858215457746852e-01    4.9790637117797649e+00    1.0959712704506430e-01    9.4489216729078529e-01
2.5000000000000000e+01    9.6012362025486986e-01    4.8901932191703441e+00    1.1228533007463719e-01    9.6662664872541126e-01
2.5250000000000000e+01    9.5357452177299062e-01    4.8237264791686378e+00    1.1272792558768598e-01    9.6009336780185739e-01
2.5500000000000000e+01    9.6294841335164760e-01    5.2901874540849620e+00    1.1669315034502385e-01    9.6993704595390762e-01
2.5750000000000000e+01    9.8328205577089378e-01    4.8270779412342808e+00    1.1853077810729802e-01    9.9032536974799967e-01
2.6000000000000000e+01    1.0042582377426172e+00    5.1974037935958206e+00    1.2100046624378241e-01    1.0113911603497829e+00


==> vm8c-schroeder.dat <==
time                      L2Vorticity               linfVorticity             L2Velocity                H1Velocity
0.0000000000000000e+00    2.3053623017699824e-08    0.0000000000000000e+00    4.3944402740566578e-10    1.3626371233376399e-08
2.5000000000000000e-01    2.2845595005384401e-08    6.1399370032688694e-09    3.5345872382908562e-10    1.3264425875868747e-08
5.0000000000000000e-01    2.3583034081423650e-08    9.7956420752609574e-09    4.2370078457693731e-10    1.4476670937673626e-08
7.5000000000000000e-01    2.4139081248060518e-08    1.2847209518440650e-08    4.8286349822362819e-10    1.5392171013746797e-08
1.0000000000000000e+00    2.3934251496937347e-08    1.3948619148607122e-08    4.4946654248886222e-10    1.5060255298575093e-08
1.2500000000000000e+00    2.4616948012612580e-08    2.1559588780917238e-08    7.4948470005627964e-10    1.6142084831190854e-08
1.5000000000000000e+00    2.4567571054554928e-08    2.0984152637737452e-08    8.0748165175168905e-10    1.6067586450970554e-08
1.7500000000000000e+00    2.4865907242795290e-08    2.3519998698651179e-08    8.1764402395246170e-10    1.6506727912005995e-08
2.0000000000000000e+00    2.6501621402694458e-08    3.2692827740127273e-08    1.1173688976624044e-09    1.8898754852106060e-08
2.2500000000000000e+00    2.6579763150906762e-08    3.8505374888586630e-08    1.3509611207067163e-09    1.9027142159973509e-08
2.5000000000000000e+00    2.7567378013637796e-08    4.0916494220555322e-08    1.4490145806657853e-09    2.0397872764385634e-08
2.7500000000000000e+00    2.8138235233133867e-08    5.0405464246949805e-08    1.5382378047551373e-09    2.1166469809689508e-08
3.0000000000000000e+00    2.9943163831832830e-08    7.3671985494766501e-08    1.8701249972464056e-09    2.3495934339137579e-08
3.2500000000000000e+00    3.1660240237492081e-08    7.5811050256890944e-08    2.3237116323826678e-09    2.5724068437313513e-08
3.5000000000000000e+00    3.4497933306358156e-08    8.0365524509490305e-08    2.7540599959955334e-09    2.9180609766738568e-08
3.7500000000000000e+00    3.8971924488762219e-08    9.5122105303602211e-08    3.3534742886727125e-09    3.4408786850896912e-08
4.0000000000000000e+00    4.3935089769956941e-08    1.4452543519935523e-07    4.0910713849023876e-09    4.0004661146186148e-08
4.2500000000000000e+00    4.8778309508829577e-08    1.7586039442567258e-07    4.9117562549553657e-09    4.5357814758543272e-08
4.5000000000000000e+00    5.6208155621929146e-08    1.6827346820125211e-07    5.8957844641818919e-09    5.3358822506433003e-08
4.7500000000000000e+00    6.7356392142246879e-08    2.4699921677417969e-07    7.2131091914877960e-09    6.5109615765176714e-08
5.0000000000000000e+00    7.7446968077175761e-08    2.6614395634561028e-07    8.6507765685433957e-09    7.5653783581591579e-08
5.2500000000000000e+00    8.9961050998053499e-08    3.4501224772942596e-07    1.0227362541726368e-08    8.8582776133592502e-08
5.5000000000000000e+00    1.0966627766486178e-07    4.5443210369700004e-07    1.2482539467572646e-08    1.0876012078829295e-07
5.7500000000000000e+00    1.3530390041606487e-07    4.6464637343604509e-07    1.5780195446675432e-08    1.3489990360017694e-07
6.0000000000000000e+00    1.6770752037800692e-07    6.7377684819999728e-07    1.9561599596896873e-08    1.6781340920269135e-07
6.2500000000000000e+00    1.9961194630983919e-07    8.4112253836282624e-07    2.2806210091956421e-08    1.9998113768495064e-07
6.5000000000000000e+00    2.2320278554110162e-07    9.5679440622470358e-07    2.6226645457869840e-08    2.2395795373025888e-07
6.7500000000000000e+00    2.6520528112411289e-07    1.3653992709979079e-06    3.0819725771857902e-08    2.6627619109329313e-07
7.0000000000000000e+00    3.3167081604390246e-07    1.6230821415184893e-06    3.9095111464559196e-08    3.3338345687684356e-07
7.2500000000000000e+00    4.1849435346866449e-07    1.9957547185769919e-06    4.8783062398412668e-08    4.2088864432042479e-07
7.5000000000000000e+00    5.4283267655391483e-07    2.7249049940891723e-06    6.3463082515529699e-08    5.4619380724291977e-07
7.7500000000000000e+00    6.2249272343257744e-07    2.7925767646375110e-06    7.5932548327015212e-08    6.2646910007375835e-07
8.0000000000000000e+00    7.5889093005518195e-07    3.4811152603876627e-06    9.0070663877715030e-08    7.6394415033749452e-07
8.2500000000000000e+00    1.0016536396950038e-06    5.1579991593685148e-06    1.1771643185607591e-07    1.0080725971692278e-06
8.5000000000000000e+00    1.3101746446104682e-06    6.6989496541672300e-06    1.5734875294905329e-07    1.3194222493309404e-06
8.7500000000000000e+00    1.6884726589812292e-06    6.7568797765676925e-06    2.0236013722495825e-07    1.7004133779135754e-06
9.0000000000000000e+00    2.1381783318332907e-06    9.0848570092998127e-06    2.4938521422663779e-07    2.1523821683801878e-06
9.2500000000000000e+00    2.6000710177866553e-06    1.2198507191803903e-05    3.0347408131927698e-07    2.6172423048990139e-06
9.5000000000000000e+00    3.3519442929346858e-06    1.3700000305628957e-05    3.8957673389302983e-07    3.3730307798036256e-06
9.7500000000000000e+00    4.2510443298721015e-06    1.8527095369508251e-05    4.9455351747747876e-07    4.2785884257861718e-06
1.0000000000000000e+01    5.4154600082031260e-06    2.0959357059271988e-05    6.4863468242521059e-07    5.4540445833948582e-06
1.0250000000000000e+01    6.8877469797038738e-06    2.6151046481973084e-05    8.1751929204813646e-07    6.9354291871021477e-06
1.0500000000000000e+01    8.9435894707977783e-06    4.2378849309288730e-05    1.0660714407693668e-06    9.0054782384645879e-06
1.0750000000000000e+01    1.1187693703304626e-05    4.7202887385633385e-05    1.3431966419235726e-06    1.1267468887092518e-05
1.1000000000000000e+01    1.4225953992892904e-05    5.9265685777194765e-05    1.7065218527845773e-06    1.4327687979024719e-05
1.1250000000000000e+01    1.7440662971090873e-05    6.1382551409104591e-05    2.0942063846042662e-06    1.7565404881128697e-05
1.1500000000000000e+01    2.2000226417599123e-05    1.0188460336157598e-04    2.6686864893196545e-06    2.2158381836577209e-05
1.1750000000000000e+01    2.7348250515910137e-05    1.2267113746313243e-04    3.2801692683102981e-06    2.7543705135917491e-05
1.2000000000000000e+01    3.3708660758414641e-05    1.3641526007535099e-04    4.0840170241573577e-06    3.3953717621708386e-05
1.2250000000000000e+01    4.2280592786435114e-05    2.0210674973671593e-04    5.0763414655863678e-06    4.2582156556114304e-05
1.2500000000000000e+01    5.0621102762336640e-05    2.2141771926291465e-04    6.2586963268675603e-06    5.1005305516085646e-05
1.2750000000000000e+01    6.3311030846738511e-05    2.9972088135245267e-04    7.8277009124911922e-06    6.3788284786706769e-05
1.3000000000000000e+01    8.1514450570753565e-05    3.8125609740159022e-04    9.8917738757280012e-06    8.2064216813582840e-05
1.3250000000000000e+01    1.0454798768799981e-04    4.1466594551665958e-04    1.2589646022030273e-05    1.0529887744000020e-04
1.3500000000000000e+01    1.2673995675235194e-04    6.2380754147934106e-04    1.5106011968795977e-05    1.2761173722982129e-04
1.3750000000000000e+01    1.5290888045245733e-04    6.8332228594868323e-04    1.8674700699037063e-05    1.5395312247152196e-04
1.4000000000000000e+01    1.9687215725517794e-04    8.7682339684126698e-04    2.4001275066639828e-05    1.9813466668994878e-04
1.4250000000000000e+01    2.5362651829880195e-04    9.6588172841856335e-04    2.9782050346073587e-05    2.5533286334297273e-04
1.4500000000000000e+01    3.1176870245955908e-04    1.1936754614657735e-03    3.6998319552818885e-05    3.1387860708013103e-04
1.4750000000000000e+01    3.7167456643336311e-04    1.4766540179761423e-03    4.3272255719758501e-05    3.7411483360527865e-04
1.5000000000000000e+01    4.5393774609034604e-04    2.0152886774140889e-03    5.3171526336621818e-05    4.5696739281786880e-04
1.5250000000000000e+01    5.8296396890718347e-04    3.1126283788483200e-03    6.9027674321742001e-05    5.8694586780600193e-04
1.5500000000000000e+01    7.4949749179355131e-04    3.2719816952356470e-03    8.7658338814556143e-05    7.5455658791233153e-04
1.5750000000000000e+01    9.5396522070531641e-04    3.2919411772923471e-03    1.1114988628704544e-04    9.6039365244506426e-04
1.6000000000000000e+01    1.1355737440134123e-03    4.5686127913376166e-03    1.3152728368776931e-04    1.1430427365909592e-03
1.6250000000000000e+01    1.4309585377731706e-03    6.3276873579118480e-03    1.6767862819254601e-04    1.4407145914425914e-03
1.6500000000000000e+01    1.8112003589528052e-03    7.0933242362216514e-03    2.1392683709365009e-04    1.8234297843118844e-03
1.6750000000000000e+01    2.2672094034034054e-03    7.5460074526920891e-03    2.6665469662395027e-04    2.2826624755565312e-03
1.7000000000000000e+01    2.6884239033701956e-03    1.2721179106486333e-02    3.1717712319009048e-04    2.7062697520120345e-03
1.7250000000000000e+01    3.2055443018650085e-03    1.5782625840177842e-02    3.7817262773979062e-04    3.2273125432247516e-03
1.7500000000000000e+01    4.0855000144127598e-03    1.8713130814216366e-02    4.7762184769353815e-04    4.1124976413907969e-03
1.7750000000000000e+01    4.9746121967009053e-03    1.9389389586680704e-02    5.7731272980715879e-04    5.0037355468670400e-03
1.8000000000000000e+01    6.1289332542453249e-03    2.4593116240078844e-02    7.1094227074621971e-04    6.1691123377810905e-03
1.8250000000000000e+01    7.6271977075259133e-03    2.6552558071199907e-02    8.8941003779607040e-04    7.6786472091714113e-03
1.8500000000000000e+01    8.3443635586152743e-03    3.9186410206269513e-02    9.7742364667378250e-04    8.3992615521801227e-03
1.8750000000000000e+01    1.0365527130716739e-02    5.5813181238907855e-02    1.2414002532856315e-03    1.0426190986550286e-02
1.9000000000000000e+01    1.3135276697932971e-02    6.2874963751136242e-02    1.5577939299258972e-03    1.3219043909046650e-02
1.9250000000000000e+01    1.6373573799814058e-02    6.4788004064967764e-02    1.8966429908732567e-03    1.6455277753951336e-02
1.9500000000000000e+01    1.9688439693383183e-02    8.9358436008379644e-02    2.3748487186555285e-03    1.9824708528455987e-02
1.9750000000000000e+01    2.4695655714491192e-02    1.1019774026488623e-01    3.0099650493825101e-03    2.4870925782133627e-02
2.0000000000000000e+01    3.3070436026067553e-02    1.5301354202409176e-01    3.9452495364155704e-03    3.3301376057096876e-02
2.0250000000000000e+01    4.1665468942038021e-02    1.7443051060385781e-01    4.9876193062771664e-03    4.1954284483277322e-02
2.0500000000000000e+01    5.1537909832126326e-02    2.0171423873162148e-01    6.2111016252848093e-03    5.1896339621992832e-02
2.0750000000000000e+01    6.4904057585462610e-02    2.7989763930970313e-01    7.8931673327841175e-03    6.5362725132195987e-02
2.1000000000000000e+01    8.7045245233030699e-02    3.7161765759552529e-01    1.0581429162921513e-02    8.7679873778935102e-02
2.1250000000000000e+01    1.1153975991341467e-01    4.5297891566396487e-01    1.3189826938195839e-02    1.1227818138657890e-01
2.1500000000000000e+01    1.3828469831281351e-01    5.3392813847864273e-01    1.6474960282317670e-02    1.3914767013403440e-01
2.1750000000000000e+01    1.7131175004824015e-01    6.7037162204501810e-01    2.0370899655873718e-02    1.7247290527804535e-01
2.2000000000000000e+01    2.1955007804577323e-01    8.1079747214254727e-01    2.6031587620428218e-02    2.2095821977960323e-01
2.2250000000000000e+01    2.7597376824002195e-01    9.5038085983963128e-01    3.2336439520893635e-02    2.7780285674693206e-01
2.2500000000000000e+01    3.4299228841034735e-01    1.0406189540053927e+00    4.1177771338253920e-02    3.4544602167489713e-01
2.2750000000000000e+01    4.2134960899300145e-01    1.9120754354451641e+00    4.9638365279993650e-02    4.2425181133992773e-01
2.3000000000000000e+01    5.1505026413805322e-01    2.0072561008377265e+00    6.1189579700993028e-02    5.1866095394936662e-01
2.3250000000000000e+01    6.0162231159145008e-01    2.7331726218513803e+00    7.1814560851044484e-02    6.0585946139531088e-01
2.3500000000000000e+01    7.0593989346812902e-01    2.6954572609845151e+00    8.2589167294147864e-02    7.1072185915451769e-01
2.3750000000000000e+01    7.7214668815781629e-01    2.5184421768059750e+00    9.0684773489395090e-02    7.7740066712277867e-01
2.4000000000000000e+01    8.0772197800674406e-01    3.1788711662565667e+00    9.7500136525898021e-02    8.1355962210776800e-01
2.4250000000000000e+01    8.6317465887510980e-01    3.2722397182754879e+00    1.0376757086224778e-01    8.6906172788727520e-01
2.4500000000000000e+01    9.3015065601689717e-01    4.8347418920164920e+00    1.1254768818521735e-01    9.3683282965294423e-01
2.4750000000000000e+01    9.8357020253311433e-01    3.7973364587082088e+00    1.2160176811625606e-01    9.9081116477602382e-01
2.5000000000000000e+01    1.0335829358187389e+00    5.4225303949598160e+00    1.2332811020563876e-01    1.0407485055754144e+00
2.5250000000000000e+01    1.0460936008479631e+00    4.2654916305808994e+00    1.2734708055847513e-01    1.0537186420840952e+00
2.5500000000000000e+01    1.0985804495767941e+00    5.3692499870794252e+00    1.3415856848179991e-01    1.1064716985162844e+00
2.5750000000000000e+01    1.0862681727123911e+00    5.6033772229643137e+00    1.3450597754999163e-01    1.0939542187340072e+00
2.6000000000000000e+01    1.1191577796704875e+00    3.7672364328754222e+00    1.3719585062878389e-01    1.1242565447563582e+00


==> vm8f-schroeder.dat <==
time                      L2Vorticity               linfVorticity             L2Velocity                H1Velocity
0.0000000000000000e+00    2.3160465369657010e-11    0.0000000000000000e+00    2.2475711968106304e-13    1.4886642664010409e-11
2.5000000000000000e-01    2.2597157601415431e-11    1.8829382497642655e-12    2.0362672002956264e-13    1.4061613601090767e-11
5.0000000000000000e-01    2.2553965629610876e-11    2.5042190543445031e-12    2.0593043611057589e-13    1.4075016844694556e-11
7.5000000000000000e-01    2.2805937148865530e-11    4.2408299094631730e-12    2.2728183429078049e-13    1.4218110446262181e-11
1.0000000000000000e+00    2.2702089139904030e-11    4.6931347696954617e-12    2.0522164213094294e-13    1.4176318720182532e-11
1.2500000000000000e+00    2.2910728671048348e-11    6.5285554740057705e-12    2.5189284397244971e-13    1.4548716145627609e-11
1.5000000000000000e+00    2.3116892276311537e-11    6.4361849183569575e-12    2.6281206358498712e-13    1.4834700228441941e-11
1.7500000000000000e+00    2.3335268437874218e-11    7.7784445551287718e-12    2.8734795924094178e-13    1.5167622677419535e-11
2.0000000000000000e+00    2.3088533043278772e-11    8.0506989963424758e-12    3.0922044638307404e-13    1.4759844073537729e-11
2.2500000000000000e+00    2.3247829682982541e-11    8.2119588906692798e-12    3.1918787494998325e-13    1.5014321500645733e-11
2.5000000000000000e+00    2.3515298950982560e-11    1.0542122730328174e-11    3.4906476514670291e-13    1.5396112753681464e-11
2.7500000000000000e+00    2.3265896935041921e-11    1.0680432233067805e-11    2.9923020324064983e-13    1.4969700316814413e-11
3.0000000000000000e+00    2.3638511534276945e-11    1.2932526577413839e-11    3.7800089158115083e-13    1.5560711067666850e-11
3.2500000000000000e+00    2.3694844031081320e-11    1.5004886222413916e-11    4.6429840901633394e-13    1.5752342141838119e-11
3.5000000000000000e+00    2.3795948297224723e-11    2.3410293668868487e-11    4.8965630936967568e-13    1.5865625995545268e-11
3.7500000000000000e+00    2.4323778609055970e-11    2.6005142483853660e-11    4.9697427964107716e-13    1.6773444868671919e-11
4.0000000000000000e+00    2.4016095773486955e-11    2.6278045711647380e-11    6.9112812380661317e-13    1.6235341378729402e-11
4.2500000000000000e+00    2.4896944147977693e-11    3.8459905399301775e-11    7.8187788489405017e-13    1.7719257070100321e-11
4.5000000000000000e+00    2.5065221279318964e-11    4.1060694774830431e-11    9.9290183738447117e-13    1.7714004085351566e-11
4.7500000000000000e+00    2.5638664180416224e-11    5.0506109711134783e-11    1.2263965127226228e-12    1.8578728472109985e-11
5.0000000000000000e+00    2.6839630558280081e-11    7.0224284720588059e-11    1.5461026014230363e-12    2.0196393883531452e-11
5.2500000000000000e+00    2.8602804385030690e-11    8.3602996053810941e-11    1.8717708824869607e-12    2.2452121898058463e-11
5.5000000000000000e+00    3.1108150972234134e-11    1.0187038018694139e-10    2.3968181196820668e-12    2.5667480482775395e-11
5.7500000000000000e+00    3.4869743619113170e-11    1.2252370298893034e-10    2.9746004784639397e-12    3.0212079803648432e-11
6.0000000000000000e+00    3.8905867857286888e-11    1.6327288132611528e-10    3.6371187854775820e-12    3.4848550979096039e-11
6.2500000000000000e+00    4.6289063456342889e-11    2.0576303508268445e-10    4.5701248187375556e-12    4.3043257985231421e-11
6.5000000000000000e+00    5.6212193052924552e-11    2.5639333711691137e-10    5.9521129867073201e-12    5.3677808118207389e-11
6.7500000000000000e+00    6.7833335794893433e-11    2.9078546862071342e-10    7.2952846935593685e-12    6.5867735283838541e-11
7.0000000000000000e+00    8.2190138327001225e-11    3.8999997328814651e-10    8.9948696997310494e-12    8.0771739420068021e-11
7.2500000000000000e+00    9.9839479627544931e-11    5.0863913775289760e-10    1.1216543822487223e-11    9.8877226825892809e-11
7.5000000000000000e+00    1.2587227127762247e-10    5.7848883669442408e-10    1.4150050636215925e-11    1.2541074746125440e-10
7.7500000000000000e+00    1.5642413997420088e-10    7.8617127738378478e-10    1.7883821781240132e-11    1.5645078435950327e-10
8.0000000000000000e+00    1.9587366665683747e-10    1.0046633108773406e-09    2.2348302642218990e-11    1.9634252821701645e-10
8.2500000000000000e+00    2.3979538061438890e-10    1.2147023976949445e-09    2.7296672669240782e-11    2.4070376144272019e-10
8.5000000000000000e+00    2.9729808659114792e-10    1.5854352275468386e-09    3.4057937703267730e-11    2.9871030777518295e-10
8.7500000000000000e+00    3.7561087369873925e-10    1.7895070945905811e-09    4.3082014163505962e-11    3.7763599251866511e-10
9.0000000000000000e+00    4.7010948061320440e-10    2.3494697073273008e-09    5.4300400342697374e-11    4.7289585279772151e-10
9.2500000000000000e+00    5.8134436897569171e-10    2.9711285029487833e-09    6.6659032369284861e-11    5.8488211638670146e-10
9.5000000000000000e+00    7.1428990162388075e-10    3.7121599995304511e-09    8.2516520500098054e-11    7.1881263165886507e-10
9.7500000000000000e+00    8.9347961683204742e-10    4.8599153937289863e-09    1.0258963674817388e-10    8.9915996552240878e-10
1.0000000000000000e+01    1.1135005748808021e-09    5.4834775296830340e-09    1.2933375766690354e-10    1.1208234162039178e-09
1.0250000000000000e+01    1.4283783525116966e-09    6.9835772529419637e-09    1.6570248536470575e-10    1.4378029725089554e-09
1.0500000000000000e+01    1.7797232048197861e-09    8.4470502190181485e-09    2.0477882794977112e-10    1.7913411550028697e-09
1.0750000000000000e+01    2.2021518183855065e-09    1.1026160432608956e-08    2.5207196165404585e-10    2.2164005619392777e-09
1.1000000000000000e+01    2.6938542857943814e-09    1.4494516756974329e-08    3.1119153604615879e-10    2.7116479742579764e-09
1.1250000000000000e+01    3.3798738176918802e-09    1.6910658356267261e-08    3.8696300275781158e-10    3.4015682410564824e-09
1.1500000000000000e+01    4.1891669637296263e-09    1.9844866819274110e-08    4.8120540333275238e-10    4.2163152470673105e-09
1.1750000000000000e+01    5.2155592833514685e-09    2.5538280021969451e-08    5.9532554867320310e-10    5.2491988048797238e-09
1.2000000000000000e+01    6.4816436076801010e-09    3.2261461287153015e-08    7.4802197284910860e-10    6.5245628746577529e-09
1.2250000000000000e+01    8.0160840880072120e-09    4.3235952949804979e-08    9.3495484118866786e-10    8.0698199308948428e-09
1.2500000000000000e+01    1.0091937215277655e-08    5.1086813869505310e-08    1.1643521314068967e-09    1.0158646357792171e-08
1.2750000000000000e+01    1.2579007072623209e-08    6.3115767123117505e-08    1.4622089512240395e-09    1.2663424645604630e-08
1.3000000000000000e+01    1.5781096669889809e-08    7.6652552350592318e-08    1.8203295094157681e-09    1.5885122680502838e-08
1.3250000000000000e+01    1.9426912578468404e-08    9.8164852357918164e-08    2.2248788384008660e-09    1.9553443702350984e-08
1.3500000000000000e+01    2.4370777982532271e-08    1.2515926888639894e-07    2.8101637785989649e-09    2.4531618174050608e-08
1.3750000000000000e+01    3.0522952291964540e-08    1.4677420000566710e-07    3.5086800822068784e-09    3.0723666150732647e-08
1.4000000000000000e+01    3.7193227384472269e-08    1.8769861735712379e-07    4.3159024393876507e-09    3.7440936657563711e-08
1.4250000000000000e+01    4.6564094705398956e-08    2.1504071896424892e-07    5.3657162359065385e-09    4.6871291035928080e-08
1.4500000000000000e+01    5.7038716184961947e-08    2.9484013068861725e-07    6.5397079519126100e-09    5.7409535152207549e-08
1.4750000000000000e+01    7.1499864758202307e-08    3.5705316282427790e-07    8.2198138575768433e-09    7.1970382567006301e-08
1.5000000000000000e+01    8.9654127986434044e-08    4.7089321527325756e-07    1.0336112920729669e-08    9.0247034869631540e-08
1.5250000000000000e+01    1.1134440330483465e-07    5.5857338826514891e-07    1.2763755849651785e-08    1.1207241491315491e-07
1.5500000000000000e+01    1.3966841367019967e-07    6.3592627100317323e-07    1.6254123346574797e-08    1.4060892621434747e-07
1.5750000000000000e+01    1.7252889333610763e-07    9.4781180045092062e-07    1.9985306753856400e-08    1.7368096979118835e-07
1.6000000000000000e+01    2.1936073753234332e-07    1.0783017819135376e-06    2.5436077064574366e-08    2.2082953683559907e-07
1.6250000000000000e+01    2.7217957143547613e-07    1.3797258155163333e-06    3.0912125351240134e-08    2.7391171089047034e-07
1.6500000000000000e+01    3.4072246332800444e-07    1.7810918884267335e-06    3.9137548729656578e-08    3.4294869036524283e-07
1.6750000000000000e+01    4.1950648587623995e-07    1.9336452220450329e-06    4.8202072015694594e-08    4.2224416524008479e-07
1.7000000000000000e+01    5.2460451214921998e-07    2.8663625407342186e-06    6.0226527024240977e-08    5.2804322369505644e-07
1.7250000000000000e+01    6.5890437186239011e-07    3.1761570770602598e-06    7.5677071591632677e-08    6.6323078115008388e-07
1.7500000000000000e+01    8.2467865543341669e-07    4.3125066887944596e-06    9.4966572213147108e-08    8.3006403078737320e-07
1.7750000000000000e+01    1.0253346415860572e-06    4.9226929152990095e-06    1.1951176085904681e-07    1.0322137543542594e-06
1.8000000000000000e+01    1.2934217726720086e-06    5.3856573238343641e-06    1.4911083678771351e-07    1.3019511752277216e-06
1.8250000000000000e+01    1.5962055110028285e-06    8.1879090136280364e-06    1.8069050060608910e-07    1.6063831162354114e-06
1.8500000000000000e+01    1.9630900867819763e-06    9.4346783576712556e-06    2.2600711503924559e-07    1.9760282061928502e-06
1.8750000000000000e+01    2.4847101951245286e-06    1.3151100635582641e-05    2.8793343755664002e-07    2.5013106415474734e-06
1.9000000000000000e+01    3.1214906092219750e-06    1.4977401607017826e-05    3.6011157498839809e-07    3.1420693575167952e-06
1.9250000000000000e+01    3.8352705477862934e-06    1.9004695556767981e-05    4.4417258945166974e-07    3.8608656747774335e-06
1.9500000000000000e+01    4.7971901635132549e-06    2.4299094068262056e-05    5.5190904779279812e-07    4.8288091784729505e-06
1.9750000000000000e+01    5.9097909344955194e-06    2.9235046712067225e-05    6.8342965737031063e-07    5.9491138483729907e-06
2.0000000000000000e+01    7.4410844257971829e-06    3.9645251933031339e-05    8.6821418468321783e-07    7.4914485664372902e-06
2.0250000000000000e+01    9.3530689266307825e-06    4.5122804653248416e-05    1.0806924832158723e-06    9.4152427837011738e-06
2.0500000000000000e+01    1.1612343587796228e-05    5.3486401308810994e-05    1.3442158315735274e-06    1.1689762228207265e-05
2.0750000000000000e+01    1.4657910211880894e-05    7.3656293026511110e-05    1.6864384851557315e-06    1.4754437418427286e-05
2.1000000000000000e+01    1.8232043609202801e-05    9.2953835344397606e-05    2.0915169118210191e-06    1.8351481894115934e-05
2.1250000000000000e+01    2.2442337612102919e-05    1.1591515314271841e-04    2.6119374376664494e-06    2.2593180670363421e-05
2.1500000000000000e+01    2.8106998659555931e-05    1.3484459690019275e-04    3.2437711893048020e-06    2.8293190355328615e-05
2.1750000000000000e+01    3.4620380212674743e-05    1.7779379247613580e-04    4.0055261901078082e-06    3.4850664520721212e-05
2.2000000000000000e+01    4.3813069567018570e-05    2.1411588629053485e-04    5.1129765344982220e-06    4.4110060195288515e-05
2.2250000000000000e+01    5.4003010608632548e-05    2.8623446575124986e-04    6.2204391364357623e-06    5.4358385140084996e-05
2.2500000000000000e+01    6.7349774568367570e-05    3.6029827705565468e-04    7.7862763169186491e-06    6.7797575049479160e-05
2.2750000000000000e+01    8.3919672609331954e-05    4.0842533286390009e-04    9.6886169764531758e-06    8.4473663515564001e-05
2.3000000000000000e+01    1.0532664440844773e-04    5.4471637366881182e-04    1.2207971033966294e-05    1.0603075069711008e-04
2.3250000000000000e+01    1.3056648555155099e-04    5.8025046517558992e-04    1.5049999030628395e-05    1.3142805312968409e-04
2.3500000000000000e+01    1.6207737493491821e-04    8.7028273691013014e-04    1.8556536215994282e-05    1.6313215690247644e-04
2.3750000000000000e+01    1.9887434275590374e-04    1.0002920232276800e-03    2.2898174231387608e-05    2.0018597886784460e-04
2.4000000000000000e+01    2.4926186949691069e-04    1.2226395817608801e-03    2.8599473292728385e-05    2.5089457566996026e-04
2.4250000000000000e+01    3.1278508498171209e-04    1.6277312250162247e-03    3.6067900731536950e-05    3.1485436512906949e-04
2.4500000000000000e+01    3.8818208287944418e-04    1.8867570381183932e-03    4.4682266308877589e-05    3.9074207511216624e-04
2.4750000000000000e+01    4.8200297911436471e-04    2.5568259992902811e-03    5.5636108295199753e-05    4.8518114990142401e-04
2.5000000000000000e+01    5.9504606608669168e-04    2.9561862024608115e-03    6.9374246449211750e-05    5.9906952274970423e-04
2.5250000000000000e+01    7.4623406400704925e-04    3.5526150640353520e-03    8.5682096086097152e-05    7.5106591108946655e-04
2.5500000000000000e+01    9.1171377206189508e-04    4.1704789650130053e-03    1.0450630550822765e-04    9.1767745123093249e-04
2.5750000000000000e+01    1.1388218301980214e-03    4.9740046261457609e-03    1.3001965924847161e-04    1.1462102442743748e-03
2.6000000000000000e+01    1.3926902957642111e-03    7.3906826941061848e-03    1.5826647892778800e-04    1.4016248379262702e-03

